Berkeley Humanoid: A Research Platform for Learning-based Control

We introduce Berkeley Humanoid, a reliable and low-cost mid-scale humanoid research platform for learning-based control. Our lightweight, in-house-built robot is designed specifically for learning algorithms with low simulation complexity, anthropomorphic motion, and high reliability against falls. The robot's narrow sim-to-real gap enables agile and robust locomotion across various terrains in outdoor environments, achieved with a simple reinforcement learning controller using light domain randomization. Furthermore, we demonstrate the robot traversing for hundreds of meters, walking on a steep unpaved trail, and hopping with single and double legs as a testimony to its high performance in dynamical walking. Capable of omnidirectional locomotion and withstanding large perturbations with a compact setup, our system aims for scalable, sim-to-real deployment of learning-based humanoid systems. Please check http://berkeley-humanoid.com for more details.

==> data/lin_vel_log_0.5_5_downsampled.csv <==
__time,/isaac_lab/twist/twist/linear/x,/isaac_lab/twist/twist/linear/y,/isaac_lab/twist/twist/angular/z,/isaac_lab/twist/twist/linear/y_smoothed,/isaac_lab/twist/twist/linear/x_smoothed
0.0,-0.0032088353764265,-0.020995644852519,0.2076928615570068,-0.020995644852519,-0.0032088353764265
0.1,0.0382934100925922,-0.1071527153253555,0.0497864000499248,-0.0852219980830947,0.0201928086656455
0.2,0.0954082831740379,0.100910909473896,-0.1768234968185424,-0.0376105674288489,0.0481128790204158
0.3,0.1142902448773384,-0.0092940209433436,-0.3480476438999176,-0.0069401338696479,0.0658459451078669
0.4,0.149399071931839,-0.1521139442920684,-0.6003192067146301,-0.0285344560231481,0.0826192847342185
0.5,0.1062753796577453,0.0120876217260956,-0.0891129374504089,-0.0348862808627577,0.0916376057743596
0.6,0.0804251804947853,0.1551818251609802,-0.0165681578218936,-0.0143230040107042,0.0916804705911706
0.7000000000000001,0.0459921695291996,0.0090724593028426,0.0437713041901588,-0.0022231383093943,0.0874288034327845
0.8,0.0037642281968146,-0.1174227744340896,-0.0671697184443473,-0.0112481783939207,0.0792098431280109
0.9,-0.0031200223602354,0.0395363308489322,0.1199435144662857,-0.0105726529601151,0.0698977681889158
1.0,0.0021453169174492,0.1851338148117065,0.139597475528717,0.0033318678475916,0.0644223775606587
1.1,-0.0266353227198123,-0.0107645485550165,0.0792596340179443,0.0180938962660729,0.0584892210628822
1.2,-0.0172243434935808,-0.1332363784313202,-0.091268204152584,0.0067284166254103,0.0486321375224724
1.3,-0.0268122181296348,0.0269841738045215,0.0226787775754928,-0.0010418623965233,0.0351276847798362
1.4,-0.0244391467422246,0.1676639318466186,-0.0199047364294528,0.0199004237074404,0.0191071278307572
1.5,0.0083310529589653,0.0012028417550027,-0.0185199193656444,0.0311932029947638,0.0043409901935592
1.6,0.0886928662657737,-0.1620971709489822,-0.1291799396276474,0.0125177220255136,0.0005906908664838
1.7,0.1281650066375732,-0.134460911154747,-0.0451258234679698,-0.0149644532240927,0.0062996190492049
1.8,0.2483874857425689,-0.0276783816516399,-0.0733096376061439,-0.0138301360420882,0.0243270868560284
1.9,0.3901379108428955,0.0603514090180397,-0.1008095815777778,-0.0110248381085693,0.0581795658668488
2.0,0.5060923099517822,0.1512115150690078,0.2785718739032745,-0.0108205336518585,0.1057919332198798
2.1,0.4820245504379272,-0.024951172992587,0.0574884675443172,-0.0146851079724729,0.1562484897859394
2.2,0.5413501858711243,-0.1587168574333191,-0.0845196694135665,-0.0153134731017053,0.2096175813674926
2.3000000000000003,0.4988627433776855,0.0013513980666175,0.0127653218805789,-0.0212881874083541,0.2643001437559724
2.4,0.5334512591362,0.1236317083239555,0.1024134978652,-0.0253826519637368,0.3182357409596443
2.5,0.4852157831192016,-0.0028556054458022,-0.0281587820500135,-0.0234094348060898,0.371162604726851
2.6,0.4592311084270477,-0.1166830286383628,0.001710983342491,-0.0201908771577291,0.412469098418951
2.7,0.4667027592658996,-0.2118510603904724,-0.2246441096067428,-0.0187440179171971,0.4474842673540115
2.8000000000000003,0.4438417255878448,0.0215425137430429,0.0425580702722072,-0.0161716357967816,0.4714238101243972
2.9,0.5000794529914856,0.1737940311431884,0.0399572700262069,-0.0069924815348349,0.4859143042564391
3.0,0.4541439116001129,-0.013886091299355,0.1511715799570083,-0.0160091293766163,0.4843244665861129
3.1,0.471526950597763,-0.1371960192918777,0.021595099940896,-0.025646626742091,0.4831160569190978
3.2,0.470595121383667,-0.1020523309707641,-0.1711945682764053,-0.0332899741246364,0.4801887023448943
3.3000000000000003,0.474217414855957,0.0453954525291919,0.0573834404349327,-0.0265166225936263,0.4747478818893432
3.4,0.5305513739585876,0.1585215032100677,0.0627351701259613,-0.0207461450155824,0.4745543330907821
3.5,0.472522884607315,-0.0210786387324333,0.1225352585315704,-0.0273044633632525,0.4707113587856292
3.6,0.480772465467453,-0.1584084630012512,-0.0104185091331601,-0.031160515747033,0.4707763737440109
3.7,0.447202205657959,-0.0836040452122688,0.0230662804096937,-0.0299827689444646,0.4712529903650284
3.8,0.4631681442260742,0.0642608702182769,0.0831981897354126,-0.0259665919607505,0.4724288129806518
3.9,0.5046961903572083,0.1171995475888252,-0.2073598355054855,-0.0242488482361659,0.4744545799493789
4.0,0.4334777891635895,-0.0663671791553497,0.0825168788433075,-0.0310920769860967,0.4712118774652481
4.1,0.4574669599533081,-0.1975100934505462,-0.0061541954055428,-0.0372348007699474,0.4695232009887695
4.2,0.4262658059597015,-0.054549790918827,-0.0481562241911888,-0.0335016827424988,0.4640317994356155
4.3,0.4797751009464264,0.0897385850548744,0.0700409412384033,-0.0294378715590573,0.4629790711402893
4.4,0.4443039000034332,0.0063123670406639,-0.4505845606327057,-0.0329013666999526,0.4599086385965347
4.5,0.4427713751792907,-0.0765609219670295,0.0785609111189842,-0.0363822431839071,0.4575298714637756
4.6000000000000005,0.4855325520038605,-0.2155696153640747,-0.0567569658160209,-0.0422242372459731,0.4573331207036972
4.7,0.4534790813922882,-0.0240098983049392,-0.0660763680934906,-0.0368397173262201,0.4556951248645782
4.8,0.5031496286392212,0.1223950758576393,0.0707416087388992,-0.0304997232067398,0.458446170091629
4.9,0.4528027474880218,-0.0072970129549503,0.0112785268574953,-0.0367475574533455,0.4569711542129516
5.0,0.4540151059627533,-0.1129718869924545,0.0805343613028526,-0.0403318820032291,0.4592605811357498
5.1000000000000005,0.4911501109600067,-0.2522706985473633,-0.0785666331648826,-0.0452974476548843,0.4636011797189712
5.2,0.4518167972564697,-0.0079114204272627,-0.0044458322227001,-0.0396511081303469,0.4658228212594986
5.3,0.5054707527160645,0.1476918160915374,0.040315456688404,-0.0340919373743235,0.4686308485269546
5.4,0.4495964050292969,-0.0049251159653067,-0.0065116733312606,-0.0369268131256103,0.467507107257843
5.5,0.4412719905376434,-0.1195442676544189,0.0209707114845514,-0.0407049357239156,0.4669881922006607
5.6000000000000005,0.4568680822849273,-0.184714525938034,-0.0316647998988628,-0.0427310296241193,0.4660543793439864
5.7,0.4414048790931701,0.0334871038794517,0.0246110055595636,-0.0324067396577447,0.4632911509275436
5.8,0.514828622341156,0.1802230477333068,0.0159554090350866,-0.0266520851757377,0.4638841438293456
5.9,0.450328379869461,0.01240661367774,0.15926194190979,-0.0268207064364105,0.4617417579889297
6.0,0.4457405507564544,-0.1182146519422531,0.0249457955360412,-0.0264644683804363,0.4606807762384414
6.1000000000000005,0.4757064580917358,-0.2377468347549438,-0.2793559432029724,-0.0268745522107928,0.4594644272327422
6.2,0.4388776123523712,0.0019346190383657,-0.0015410149935632,-0.0243554387451149,0.4576359158754348
6.3,0.5006626844406128,0.1582704186439514,0.0325406789779663,-0.0233441749424673,0.4570176541805266
6.4,0.4445660710334778,-0.0109026627615094,0.1404096782207489,-0.0252802321058697,0.4554047983884811
6.5,0.4510623812675476,-0.1382240951061248,0.0092588886618614,-0.0270600251969881,0.4552908885478973
6.6000000000000005,0.4395732879638672,-0.1369649916887283,-0.6303051710128784,-0.027887970667798,0.4562765896320343
6.7,0.4308744966983795,0.0187915191054344,-0.0261645838618278,-0.0296142830816097,0.4563224828243256
6.8,0.3387576341629028,0.0174482502043247,0.6344310641288757,-0.0340974740055389,0.4493025636672973
6.9,0.2320504337549209,-0.1112869530916214,-0.0421556308865547,-0.0482786668953485,0.4303562238812446
7.0,0.1265074163675308,-0.179396703839302,-0.0014270630199462,-0.0589052088861353,0.4018375289440155
7.1000000000000005,0.0540673322975635,0.026786433532834,0.0229058098047971,-0.0420273680170066,0.3612010838836431
7.2,0.0488307178020477,0.1706942021846771,-0.0198877900838851,-0.024223196785897,0.3222132169455289
7.3,0.0086908750236034,-0.0316842496395111,0.1086411550641059,-0.0318783412314951,0.2756457782490178
7.4,-0.0175286270678043,-0.124457947909832,-0.3687767386436462,-0.0470333348028361,0.2300547803007066
7.5,-0.0308700874447822,0.0256893150508403,0.0794250443577766,-0.0405095219286158,0.1827505227737128
7.6,-0.0341915376484394,0.1606529355049133,0.005967151839286,-0.0112303243251517,0.1330809196643531
7.7,-0.041161473840475,0.0073739131912589,0.079129546880722,-0.0009376910375431,0.0854733286611735
7.8,-0.0319584272801876,-0.128021627664566,0.1130967140197753,-0.0159943125816062,0.0410631311871111
7.9,-0.0795100629329681,0.0063665783964097,0.0469304509460926,-0.0130667702993378,0.0072447489388287
8.0,-0.123618870973587,0.1461619585752487,0.0428988859057426,0.0123834160203114,-0.0183862058632075
8.1,-0.2108491063117981,0.0416361503303051,0.1746868044137954,0.0266998182097449,-0.0427847087942063
8.2,-0.2726572751998901,-0.1119500175118446,0.1267489045858383,0.0097602465050294,-0.0717432365380227
8.3,-0.3603902757167816,-0.1002316325902938,0.2713536024093628,-0.0070888877985998,-0.1062514393543824
8.4,-0.3905693590641022,0.0201377272605896,0.2077735364437103,0.0001619369955733,-0.1439524554088711
8.5,-0.4750886261463165,0.0708835422992706,0.1611566841602325,0.0109077638667076,-0.184943637959659
8.6,-0.4602831304073334,-0.0240745022892951,0.150621235370636,0.0014250502642244,-0.2288674987480044
8.700000000000001,-0.4968906342983246,-0.1682518422603607,0.2288756370544433,-0.0161670248862355,-0.2722616168484091
8.8,-0.499349981546402,-0.0208878181874752,0.2733016312122345,-0.0157778402697294,-0.3211375271528958
8.9,-0.5088420510292053,0.1188656166195869,0.0574184171855449,-0.005089552309364,-0.3642464113235473
9.0,-0.4967618584632873,-0.0022844830527901,0.0611484199762344,-0.0102967747114598,-0.4056507319211959
9.1,-0.4864475131034851,-0.1321854293346405,0.0577550902962684,-0.0290850098244845,-0.4363761764764785
9.2,-0.4948168396949768,-0.0335171185433864,0.1481427997350692,-0.0332097899168729,-0.4626294523477554
9.3,-0.4822478294372558,0.1041151955723762,0.0397097691893577,-0.0136346614174544,-0.4764194869995117
9.4,-0.4942675232887268,0.0249995402991771,0.0438359715044498,-0.002930285912007,-0.4882366567850112
9.5,-0.4764679372310638,-0.0928332582116127,0.0078400364145636,-0.0155707897618412,-0.4916486084461212
9.6,-0.4997480809688568,-0.0515371747314929,0.1749264895915985,-0.0266867057979106,-0.4941309481859207
9.7,-0.4683830142021179,0.0660685300827026,0.1026180982589721,-0.0141409553587436,-0.4934030944108963
9.8,-0.504878580570221,0.0283903125673532,-0.0066731120459735,0.0012751450017094,-0.4908454537391662
9.9,-0.4619450569152832,-0.0718480721116066,0.0099973194301128,-0.0072859011380933,-0.4883869642019272
10.0,-0.4801691472530365,-0.0671543926000595,0.166979894042015,-0.021775977180805,-0.4840253782272339
10.1,-0.4574582278728485,0.042960125952959,0.0960625261068344,-0.0148294353834353,-0.4820773059129715
10.2,-0.4910926520824432,0.0418857522308826,-0.0643733516335487,0.0035895757772959,-0.4793928480148315
10.3,-0.4609223902225494,-0.0411719158291816,0.0055273775942623,-0.0011342311254702,-0.4795935487747192
10.4,-0.4846656620502472,-0.14618781208992,-0.1976467669010162,-0.0202315397909842,-0.4770439732074737
10.5,-0.4571323990821838,0.0059086051769554,0.1112595275044441,-0.0203663798863999,-0.4770485466718673
10.6,-0.4859966933727264,0.1367807388305664,-0.0985743626952171,-0.0019259174237959,-0.4745617109537124
10.7,-0.4756815433502197,-0.0065651293843984,-0.0080388765782117,-0.0013613179209642,-0.4767600685358047
10.8,-0.4850514829158783,-0.1406727433204651,-0.0020635463297367,-0.0183788764732889,-0.4753112465143204
10.9,-0.4942750632762909,-0.0160257201641798,0.040932822972536,-0.0222782531846314,-0.4780936485528946
11.0,-0.5051164031028748,0.1238298192620277,-0.0559313148260116,-0.0044278033543378,-0.4800075095891952
11.1,-0.513005793094635,0.016168151050806,0.082969069480896,0.002139190705493,-0.4855058705806732
11.2,-0.4966915845870971,-0.1132909506559372,-0.0430898256599903,-0.0129799436358734,-0.4870751041173935
11.3,-0.5147437453269958,-0.0415658131241798,0.0952406749129295,-0.0226692218100651,-0.4905127495527267
11.4,-0.4934390187263489,0.0889981314539909,0.0104206185787916,-0.0075427923677489,-0.4928468662500381
11.5,-0.5359574556350708,0.0242575779557228,-0.0174622423946857,0.0040641329018399,-0.4977809017896652
11.6,-0.4903661906719208,-0.0912151336669921,-0.0072035677731037,-0.0079614333668723,-0.5005340737104416
11.7,-0.5132664442062378,-0.0607603006064891,0.1633867174386978,-0.0221059206919744,-0.5011995983123779
11.8,-0.4765975177288055,0.0459749214351177,0.0363906361162662,-0.0138985659414902,-0.5019906038045883
11.9,-0.5272908806800842,0.021217156201601,-0.101814679801464,-0.0006008288124576,-0.502527112364769
12.0,-0.4423863887786865,-0.0833107754588127,-0.1461495459079742,-0.0101552067685406,-0.50129319190979
12.1,-0.4562026560306549,-0.0551241897046566,0.0603510476648807,-0.0272589156765025,-0.4938611423969268
12.2,-0.2911123633384704,0.0643508061766624,0.1500730365514755,-0.0195659078133758,-0.4792353278398513
12.3,-0.2541943490505218,0.0162151046097278,0.1304143220186233,-0.0024639376846607,-0.4542250621318816
12.4,-0.1154653057456016,-0.0776496827602386,0.0218736045062541,-0.0087261497823055,-0.4226340420544147
12.5,-0.0814478173851966,-0.0424248836934566,-0.0651338472962379,-0.0267692102340515,-0.3781452356278895
12.6,-0.0369525402784347,0.0791663080453872,0.0177834667265415,-0.0203580877033527,-0.3341623465716838
12.7,-0.0081027448177337,0.2319930046796798,0.0221016183495521,0.0083485982718411,-0.2860197616182267
12.8,-0.0273429434746503,0.1232944801449775,-0.027063250541687,0.0290187713841441,-0.2392081625014543
12.9,-0.0101790921762585,-0.020658615976572,0.1600346863269806,0.0259882200101856,-0.1903934607096016
13.0,-0.0302365496754646,0.1505273282527923,0.0174311567097902,0.0397743125725537,-0.1460534757561981
13.1,-0.0115207945927977,0.3039950430393219,0.0096192555502057,0.0745511604566126,-0.1034799919277429
13.2,-0.0266586448997259,0.2423522025346756,-0.0363566987216472,0.1056027256697416,-0.0698293492244556
13.3,-0.0079090036451816,0.1130270808935165,-0.0231238659471273,0.1140914609655737,-0.0448372525395825
13.4,-0.0378563702106475,0.305690735578537,-0.0164444707334041,0.1418978545255958,-0.0310561616392805
13.5,-0.0371690541505813,0.4924302697181701,-0.025075165554881,0.1930493610538542,-0.0270383156510069
13.6,-0.0383051186800003,0.4786263704299927,-0.0394370518624782,0.2478713267296552,-0.023594542578794
13.7,-0.0566141866147518,0.3181950151920318,0.0792830660939216,0.2693882884830236,-0.0254393690871074
13.8,-0.0687230601906776,0.3857238590717315,0.0735691413283348,0.2828338772803545,-0.0316008977452292
13.9,-0.010378299281001,0.4815950989723205,0.0775646120309829,0.3217928925156592,-0.0335199783416464
14.0,-0.0268834698945283,0.4106664061546325,-0.1567881852388382,0.3618425491452216,-0.0296823559654876
14.1,-0.0364669375121593,0.2044809758663177,0.0969856455922126,0.3664656671881675,-0.0302375579392537
14.2,-0.053028468042612,0.2952077686786651,-0.0048124664463102,0.3583762779831885,-0.0340607833582907
14.3,-0.0414473116397857,0.4244006872177124,-0.0228938739746809,0.3785356086492538,-0.0374788638297468
14.4,-0.0674220472574234,0.4901833832263946,0.6523712277412415,0.4054292830824851,-0.0371270225476473
14.5,-0.0607728771865367,0.2488411515951156,0.1020969524979591,0.398130850791931,-0.0386383085232227
14.6,-0.0888136029243469,0.3073289692401886,0.0435948371887207,0.365557290315628,-0.0450501385424285
14.7,-0.0497270748019218,0.4284588992595672,-0.0151046067476272,0.3644932460784912,-0.0474709686730056
14.8,-0.0111174536868929,0.5976377725601196,0.1698371618986129,0.3852979111671448,-0.0418109220545738
14.9,-0.0423864237964153,0.278860330581665,0.0949937924742698,0.3775580006837845,-0.0423989435564726
15.0,-0.079479843378067,0.3119328916072845,0.1100422963500022,0.3522387519478798,-0.0497028962522744
15.1,-0.039195317775011,0.396047443151474,0.0072657433338463,0.359207971394062,-0.0525221732631325
15.2,0.0060820262879133,0.5819932818412781,-0.1118618696928024,0.3850949883460998,-0.0490126024000346
15.3,-0.0349274650216102,0.2580962479114532,0.1149603500962257,0.3840942507982254,-0.0480127645470201
15.4,-0.0627410113811492,0.1950365304946899,-0.2388267815113067,0.350395378768444,-0.0498653972148894
15.5,-0.0013390318490564,0.2545250654220581,0.0740909501910209,0.3402119877934456,-0.047960586072877
15.6,-0.0418862998485565,0.0561000555753707,0.1051253005862236,0.3269269615411758,-0.0431780537683516
15.7,-0.0589936710894107,-0.1280430108308792,0.049945130944252,0.284405409283936,-0.0421512075234204
15.8,-0.0505444295704364,0.018403522670269,-0.0164924897253513,0.2270141298882663,-0.0462914432864635
15.9,-0.022739790380001,0.1574148535728454,-0.0301266387104988,0.2017332942597568,-0.0450039727892726
16.0,-0.0176215972751379,0.0132088661193847,0.089535042643547,0.1836660034023225,-0.0409712893981486
16.1,0.001326480647549,-0.0689236223697662,-0.3645734786987304,0.142517931330949,-0.0354333163378759
16.2,-0.0228394828736782,0.059228092432022,0.0133912963792681,0.0936806657351553,-0.0354820571420713
16.3,-0.0305292923003435,0.190342515707016,0.0129105867817997,0.0718784187175333,-0.0347552255867048
16.4,-0.0401226580142974,0.3279791176319122,0.0360863879323005,0.0822913954593241,-0.0326993200136348
16.5,-0.0380012467503547,0.1075988858938217,0.0992640778422355,0.0758090055920183,-0.0345894841337576
16.6,-0.0102430414408445,-0.0502709820866584,0.0561061426997184,0.065386572536081,-0.0326856922032311
16.7,-0.0298743192106485,-0.06967194378376,0.0562818199396133,0.0596961113996803,-0.0287979119690134
16.8,-0.0310550034046173,0.0482374317944049,0.0411088243126869,0.0619039279595017,-0.0255623186798765
16.9,-0.0412717536091804,0.1013706177473068,0.3676155805587768,0.0638567166402935,-0.0258388859825208
17.0,-0.0178708285093307,-0.0280857663601636,0.0697991177439689,0.0582782063516788,-0.0266641673306002
17.1,-0.0036982176825404,-0.1399868279695511,-0.1208427846431732,0.0536625515180639,-0.0273253045137971
17.2,-0.0113872671499848,0.0278912223875522,0.0747186094522476,0.0494620924210175,-0.0273955148365348
17.3,0.0135047687217593,0.172623798251152,0.0104632126167416,0.0476152937626466,-0.0241939360217656
17.400000000000002,0.0331003703176975,0.0105950376018881,0.0573626384139061,0.0245718945888802,-0.019638277425256
17.5,0.0831522941589355,-0.1276872605085373,0.0515966862440109,0.0006466292729601,-0.0076239234794047
17.6,0.0714159458875656,-0.0572648830711841,-0.0123138586059212,-0.0126967313373461,0.0021499306309851
17.7,0.0902391448616981,0.0880510136485099,-0.016593899577856,0.0010708402236923,0.0114961728054913
17.8,0.1046351119875907,0.0572745501995086,-0.1275463998317718,0.0150978081440552,0.0256554153162869
17.900000000000002,0.1765256375074386,-0.0433964394032955,-0.0999118909239769,0.0037772319419309,0.0434231675017508
18.0,0.289208322763443,-0.1886938214302063,-0.0941931530833244,-0.0112131113116629,0.0715832263950141
18.1,0.3150753080844879,-0.1020988225936889,-0.1487815231084823,-0.019299324110616,0.1031740725666168
18.2,0.4196644425392151,0.0121851945295929,-0.0760106071829795,-0.0198758079390972,0.1417719059504452
18.3,0.5477407574653625,0.1168152093887329,0.097120463848114,-0.024163046432659,0.191413913006836
18.4,0.4818759560585022,-0.0348872132599353,-0.0072243763133883,-0.0311253706458956,0.2385937248915433
18.5,0.5079918503761292,-0.1515752226114273,-0.0955211892724037,-0.0342083186563104,0.280744290202856
18.6,0.466980904340744,-0.0202732533216476,-0.1125180050730705,-0.0347627968993037,0.3224404366314411
18.7,0.4948971569538116,0.12078507989645,0.0749101340770721,-0.0318317180429585,0.3623232731223106
18.8,0.4500613808631897,0.0119616324082016,-0.6926189661026001,-0.033842423420865,0.4002463811635971
18.9,0.4379055202007293,-0.0833511427044868,0.0792689174413681,-0.0377984352433122,0.4303761446475982
19.0,0.4479809999465942,-0.2320607453584671,-0.0788478106260299,-0.0420128463231958,0.4506820058822631
19.1,0.4240276515483856,-0.0193409342318773,-0.0788896158337593,-0.0335703279473818,0.4623938858509063
19.2,0.4793200194835663,0.1395380795001983,0.0477226115763187,-0.0230937773664481,0.4707641291618346
19.3,0.4437520205974579,0.0014779736520722,0.0107979569584131,-0.0231889234296977,0.4664520490169524
19.4,0.454191118478775,-0.115315705537796,0.0424530208110809,-0.028215198945254,0.4628761267662047
19.5,0.4915432631969452,-0.236544981598854,-0.1972841918468475,-0.0375128748081624,0.4625365847349166
19.6,0.4586875736713409,-0.0070395353250205,-0.0542701818048954,-0.0316982796508818,0.4588896793127059
19.7,0.5264310240745544,0.1430241763591766,-0.0065814321860671,-0.0290048035676591,0.4606737822294234
19.8,0.445722222328186,-0.0260395649820566,-0.052743062376976,-0.0357337065960746,0.46008742749691
19.9,0.4362808167934418,-0.1430778205394745,-0.0395030975341796,-0.0414615679986309,0.4593832063674926
20.0,0.4135792851448059,-0.12287238240242,-0.3285400867462158,-0.0427007184631656,0.4587352335453033
20.1,0.4397069811820984,0.0325785353779792,0.0361979864537715,-0.0350000443670433,0.4587534445524215
20.2,0.5017729997634888,0.1668048948049545,0.1234216913580894,-0.0305521517607849,0.4616514313220978
20.3,0.4427097737789154,-0.0322112776339054,0.1199175417423248,-0.0370851349469739,0.4603807085752487
20.4,0.4625413715839386,-0.1646911054849624,0.0009099572198465,-0.0417535837378818,0.4603472781181335
20.5,0.4316946566104889,-0.0873516499996185,0.1258624196052551,-0.0397863220062572,0.4576633501052856
20.6,0.4593122601509094,0.0573902577161788,0.0629891753196716,-0.0334807821840513,0.4561801272630691
20.7,0.5130553245544434,0.1646581292152404,0.1071420907974243,-0.0280416384071577,0.4565498143434524
20.8,0.4614111185073852,-0.0210405848920345,0.1534927189350128,-0.0317418340593576,0.4548075395822525
20.9,0.4830635190010071,-0.1475228816270828,0.0147001547738909,-0.0322985871136188,0.4575045430660248
21.0,0.4573087692260742,-0.0853207409381866,-0.1524185240268707,-0.0304019920527935,0.461699161529541
21.1,0.4656145274639129,0.0650033950805664,0.0689214691519737,-0.0271787579730153,0.4642840492725372
21.2,0.5154922604560852,0.1359808593988418,-0.1251114010810852,-0.0252440312877297,0.4660780173540115
21.3,0.4350449442863464,-0.0593050979077816,0.0924029350280761,-0.0280846589524298,0.4654596638679504
21.4,0.4538169503211975,-0.1942544430494308,-0.0251905806362628,-0.0311350736487656,0.464700865149498
21.5,0.4242233037948608,-0.0529807545244693,-0.1006758287549018,-0.0276006141025572,0.4624441504478455
21.6,0.4800533950328827,0.089955098927021,0.063115045428276,-0.0240529025431896,0.4632158249616623
21.7,0.4459146857261657,0.0039456440135836,-0.4260592758655548,-0.0283965986494149,0.4617597019672393
21.8,0.4371674954891205,-0.0768480896949768,0.0753194540739059,-0.0324563997138466,0.4596850121021271
21.9,0.4794109165668487,-0.2148023843765258,-0.0504461489617824,-0.0387337343294348,0.4589507430791855
22.0,0.4376892149448395,-0.0252748057246208,-0.0467425398528575,-0.0343638195742096,0.4551698631048201
22.1,0.4883404672145843,0.126476839184761,0.0483657196164131,-0.0284193153159867,0.4564180874824523
22.2,0.4088462591171264,-0.0081029022112488,-0.0195453073829412,-0.0351478569900791,0.4517296206951141
22.3,0.3014561235904693,-0.113510675728321,0.020616864785552,-0.0394547713121573,0.4426103025674819
22.4,0.2054744958877563,-0.1257976293563842,0.1546848118305206,-0.0411902119537989,0.4233327844738959
22.5,0.0608978159725666,0.0670146718621254,0.0905896499752998,-0.027276536651625,0.3921988529711961
22.6,-0.0342242941260337,0.0671980157494545,-0.0603522509336471,-0.0179514728649519,0.3467889013793319
22.7,-0.0551434941589832,-0.0405321307480335,-0.0219731051474809,-0.0268669137521646,0.2936943267192691
22.8,-0.1217772886157035,-0.0895643457770347,-0.2482777833938598,-0.0341983493394218,0.240106204142794
22.9,-0.0882216095924377,0.0474118627607822,0.0931489691138267,-0.0180251570628024,0.1834586517419666
23.0,-0.1091472581028938,0.0544806867837905,0.2360833883285522,0.0045734703703783,0.129981071492657
23.1,-0.1139019951224327,-0.0309621840715408,0.1319154053926468,-0.0005682694516144,0.0715477153565734
23.2,-0.1479471623897552,-0.0965495407581329,-0.3895353972911834,-0.0171783466520719,0.0134775598254055
23.3,-0.1988832354545593,0.0387497320771217,0.0664781704545021,-0.0113126861746422,-0.0390645735058933
23.4,-0.2489155530929565,0.1716856807470321,-0.0122301569208502,0.0164488166873343,-0.0865325786266475
23.5,-0.2503125369548797,0.0192243736237287,0.1084197610616684,0.0230147743364796,-0.1247439896408468
23.6,-0.260793000459671,-0.1122763156890869,0.0550527200102806,0.0046854082634672,-0.1495994149148463
23.7,-0.2953377366065979,-0.0259767640382051,0.1483067125082016,-0.0038631105469539,-0.1736188066005706
23.8,-0.3084817826747894,0.0999538004398346,0.1083269044756889,0.0113894469034858,-0.1942026431858539
23.9,-0.3409133553504944,0.0328674539923667,0.0423551574349403,0.0198689385852776,-0.2166515922546386
24.0,-0.3145349323749542,-0.0792359188199043,0.0588144548237323,0.0065533171966671,-0.2393227013945579
24.1,-0.3429717421531677,-0.0391236692667007,0.1853243112564087,-0.0044570444151759,-0.2605683027207851
24.2,-0.3281110227108001,0.074101835489273,0.0992615893483161,0.0073822802945505,-0.2810201558470726
24.3,-0.3485879898071289,0.0268216431140899,0.0110918171703815,0.0165903748653363,-0.2973283144831657
24.4,-0.2993515133857727,-0.0695838928222656,0.0050284955650568,0.0024986403237562,-0.3060241922736167
24.5,-0.3238188624382019,-0.0490729287266731,0.0889273136854171,-0.0140297465596813,-0.3110102352499961
24.6,-0.3025715947151184,0.0591428205370903,0.064513936638832,-0.0070499490399379,-0.3168250185251235
24.7,-0.3344568014144897,0.030991518869996,-0.1679633408784866,0.0115249500970821,-0.3197360134124755
24.8,-0.2836810946464538,-0.0357345603406429,0.0208167098462581,0.0071936883602756,-0.3202375018596649
24.9,-0.3054538667201996,-0.0854787304997444,-0.2662456035614013,-0.0113708158012013,-0.3158331078290939
25.0,-0.283968836069107,0.0323434807360172,0.0938367247581482,-0.009531156719895,-0.3142201673984527
25.1,-0.2633406221866607,0.1515970677137375,-0.1617404520511627,0.010498835517792,-0.3088290232419967
25.2,-0.232115089893341,-0.0159266795963048,-0.036318514496088,0.0095014630444347,-0.3022557172179221
25.3,-0.178189218044281,-0.1591595858335495,-0.0029144319705665,-0.00896159959957,-0.2876541906595229
25.4,-0.1502565294504165,0.0041157295927405,-0.1784773617982864,-0.0101087854523211,-0.2741299498081206
25.5,-0.11548513174057,0.1091153100132942,-0.6820765137672424,0.0072951185610145,-0.2558659335970878
25.6,-0.0508933179080486,-0.0413070358335971,-0.9126716256141664,0.0052183863380923,-0.2338293791562318
25.7,-0.0074984761886298,-0.1638215780258178,-0.7415249943733215,-0.0162717097764834,-0.2041587559785694
25.8,-0.0664415657520294,0.0385538898408412,-1.007643699645996,-0.0182453303365036,-0.1808831030037253
25.9,-0.0700844079256057,0.0774866417050361,-0.3768814504146576,0.0016246892185881,-0.1595945522096007
26.0,-0.0332875587046146,-0.0039598951116204,-0.8981133699417114,0.0052201508218422,-0.1338662356045096
26.1,-0.028164193034172,-0.1271487921476364,-0.8734431266784668,-0.0128268107166513,-0.1089577055629342
26.2,-0.0942588001489639,0.0198458209633827,-1.0330275297164917,-0.0196758771920576,-0.0904463584255426
26.3,-0.1208673566579818,0.1621533334255218,-0.9565146565437316,0.0010729712015017,-0.0813756879698484
26.4,-0.1032659858465194,0.0397693440318107,-0.9092001914978028,0.0112747742934152,-0.0746449505817144
26.5,-0.1146686300635337,-0.0695124492049217,-0.8763383030891418,0.001739038915839,-0.0728501198720186
26.6,-0.213108092546463,-0.0243604835122823,-0.8885137438774109,-0.0069118440686725,-0.0798145523946731
26.7,-0.2393639683723449,0.1115847080945968,-0.901861310005188,0.0096072738128714,-0.100424933694303
26.8,-0.1891006529331207,0.0116836242377758,-1.0009093284606934,0.0165502764168195,-0.1166056803986429
26.9,-0.1439297050237655,-0.0985652357339859,-1.0946259498596191,0.0018663306254893,-0.124636397473514
27.0,-0.1874899417161941,-0.0704146474599838,-0.9661856293678284,-0.0133875942509621,-0.136905014924705
27.1,-0.1546516269445419,0.0722924470901489,-0.808901309967041,-0.0043272426445037,-0.1499306831136345
27.2,-0.1563425958156585,0.0415757708251476,-0.6712704300880432,0.0085584793891757,-0.158253082036972
27.3,-0.1260515004396438,-0.0554520823061466,-0.5148296356201172,-0.003252227557823,-0.1611579753458499
27.4,-0.1198615878820419,-0.1311170756816864,-0.2394773364067077,-0.0227432533632963,-0.1610676135122775
27.5,-0.0823874101042747,0.0381511934101581,0.0998718813061714,-0.0221153183770366,-0.1609130299091338
27.6,-0.0828529521822929,0.0444073304533958,0.1925344765186309,-0.0022350350138731,-0.1519658681750297
27.7,-0.0246433466672897,-0.0389224514365196,0.0670311003923416,-0.0074900062265805,-0.1347218789160251
27.8,0.0128537127748131,-0.1817769706249237,0.0839146375656127,-0.0250305393594317,-0.1115139415161683
27.9,0.0027732369489967,-0.2536077201366424,0.0236980710178613,-0.0467836991045623,-0.0947385818464681
28.0,0.0215692706406116,-0.1185191497206687,0.0939482003450393,-0.0500764429662376,-0.0765673368005081
28.1,-0.0131744956597685,-0.2245186418294906,0.0900662690401077,-0.0700838106404989,-0.0616659311437979
28.2,0.0170848369598388,-0.3738865852355957,0.0390124768018722,-0.1080594602506607,-0.0446499075135216
28.3,0.0241767168045043,-0.55609530210495,-0.0271979365497827,-0.1569327267352491,-0.027940917587839
28.4,0.0207055751234293,-0.2663376629352569,0.073194071650505,-0.178648554617539,-0.0164428555918857
28.5,-0.0104538071900606,-0.3512282967567444,0.0721076428890228,-0.2066347750741988,-0.0060657070903107
28.6,0.0418885871767997,-0.4642423987388611,0.0996274054050445,-0.2574307815451174,0.0032520524179562
28.7,0.070706658065319,-0.6918578147888184,0.2001273334026336,-0.3170584261417388,0.0151385767525061
28.8,0.0272972453385591,-0.3752283155918121,0.1322202980518341,-0.352776071280241,0.0174433428235351
28.9,-0.0136571899056434,-0.4270147681236267,0.1062752678990364,-0.3616239102184772,0.0168774623889475
29.0,0.0473508164286613,-0.5157920122146606,0.0665526390075683,-0.3920010900497436,0.0181847676541656
29.1,0.014873462729156,-0.6049197912216187,-0.4405313432216644,-0.4345577377080917,0.0244827948138117
29.2,0.0067640719935297,-0.3171485960483551,0.0546169243752956,-0.4445047599077225,0.0250426552165299
29.3,-0.0023620584979653,-0.4071319103240967,0.0658660382032394,-0.4308120250701904,0.0208492847625165
29.4,0.0537395849823951,-0.5497526526451111,-0.0916217565536499,-0.4443564337491989,0.0237326073180883
29.5,0.0003189591225236,-0.5220761895179749,-0.3156927525997162,-0.4766727691888809,0.0294502025702967
29.6,-0.0078321592882275,-0.3028414249420166,-0.3345059752464294,-0.475434221625328,0.0275216399366035
29.7,-0.0092350710183382,-0.4011596143245697,-0.1452590823173523,-0.4526585018634795,0.0191168923256918
29.8,0.0396475940942764,-0.5403186082839966,-0.052307590842247,-0.4518289470672607,0.0187911552283912
29.9,-0.0022814716212451,-0.5353459715843201,0.0234172083437442,-0.4783704638481139,0.0218522105179726
30.0,-0.0247642323374748,-0.3091742396354675,0.0449205078184604,-0.4717173373699188,0.0176685662288218
30.1,-0.0263580847531557,-0.4152325689792633,0.0619819574058055,-0.4483039098978041,0.0080756586510687
30.2,0.0396787524223327,-0.5493283271789551,-0.0237591676414012,-0.4561270260810851,0.0082595610967837
30.3,-0.0074287205934524,-0.5112074613571167,0.1937590837478637,-0.4811009085178374,0.0131728253117762
30.4,0.0045473985373973,-0.3109549880027771,0.0233343224972486,-0.4726160621643065,0.0107242747000418
30.5,0.0031040438916534,-0.4287922382354736,0.0808098912239074,-0.4498468214273452,0.0047737323981709
30.6,0.0632480382919311,-0.5798121094703674,0.0304957814514637,-0.4612329959869384,0.0082402806752361
30.7,0.0168302748352289,-0.4811372458934784,0.0750677287578582,-0.4840726387500763,0.0144993045483715
30.8,0.011864143423736,-0.3055842220783233,-0.0084314551204442,-0.4727229237556457,0.0133968346519395
30.9,0.0102231502532958,-0.4386658668518066,0.0971581190824508,-0.4524160051345825,0.0081628937413915
31.0,0.0685799494385719,-0.6035086512565613,0.0376116633415222,-0.4657543885707855,0.0139587181108072
31.1,0.0049471696838736,-0.4479326605796814,0.1707194447517395,-0.4849571859836578,0.0212642267951741
31.2,0.0024118602741509,-0.323301613330841,0.1494897007942199,-0.4712245285511017,0.0205600842507555
31.3,0.0066188080236315,-0.431943267583847,0.0843096151947975,-0.4512184011936188,0.0147612547385506
31.4,0.0419636964797973,-0.5263111591339111,0.0664770305156707,-0.4616096639633179,0.0170967426965944
31.5,-0.0522716678678989,-0.1445716768503189,0.0102566517889499,-0.4509117490053176,0.0147820727503858
31.6,-0.0469612702727317,0.0989605337381362,-0.0975928902626037,-0.3988889039680361,0.0052856171852908
31.7,-0.0433155857026577,-0.0397854819893837,0.0218250751495361,-0.3416224968247116,-0.0049050401546992
31.8,-0.042216558009386,-0.1119473204016685,0.0465014688670635,-0.3142457026056945,-0.0098017461039125
31.9,-0.0578604117035865,-0.0220931004732847,0.1046442985534668,-0.2810528716631233,-0.0137631391454488
32.0,-0.021542377769947,0.0960883200168609,0.0945839136838913,-0.2233879031520337,-0.0218014635983854
32.1,-0.0487761758267879,0.0516630336642265,0.0650705397129058,-0.1547553332429379,-0.0277248416189104
32.2,-0.0290897507220506,-0.0645184740424156,0.025177227333188,-0.1213754519540816,-0.0317230205214582
32.3,-0.0482889674603939,-0.0338551923632621,0.0107382079586386,-0.0885942042339593,-0.0338371094875037
32.4,-0.0555691830813884,0.0999823808670044,-0.0413308627903461,-0.0346743342000991,-0.0419703460857271
32.5,-0.0866237804293632,0.2594867348670959,0.0278646983206272,0.0130830520670861,-0.0468758006766438
32.6,-0.134811669588089,0.4706870317459106,-0.0480364486575126,0.0509764303173869,-0.053282113559544
32.7,-0.148891881108284,0.4857549667358398,-0.1174806505441665,0.1075719338748604,-0.0620730624720453
32.8,-0.0985068753361702,0.3267928659915924,0.1165362372994422,0.1541788750980049,-0.0693439272418617
32.9,-0.0804602950811386,0.4107967019081116,0.1260762065649032,0.1978140113223344,-0.0729501922056078
33.0,-0.0019108206033706,0.5354657769203186,0.0691802501678466,0.2400874509476125,-0.0730375112965702
33.1,-0.0063409842550754,0.4824403822422027,-0.394658625125885,0.2861801978014409,-0.0687003928050398
33.2,-0.0502198114991188,0.2642019987106323,0.1678870618343353,0.3211412617564201,-0.0679480089619755
33.3,-0.0460607931017875,0.3742474019527435,0.09823889285326,0.3614450738579035,-0.0691868582740425
33.4,0.0059860753826797,0.485813558101654,0.11379274725914,0.4007446247339248,-0.0660575999971478
33.5,-0.0604645051062107,0.163855642080307,0.1529334485530853,0.4095292139053345,-0.0632526587974279
33.6,-0.0925878062844276,-0.0431980416178703,0.2741501033306122,0.3743148330505937,-0.0587869598995893
33.7,-0.0922435671091079,0.0112182945013046,0.495953619480133,0.3166778401262127,-0.0540448626410215
33.8,-0.0776826813817024,0.0952919349074363,-0.01996904425323,0.2837332780263386,-0.0505326964985578
33.9,-0.1074168607592582,0.0778045654296875,0.2381729632616043,0.2624505363008938,-0.050396041823551
34.0,-0.0924183055758476,-0.0530146099627018,0.0754401013255119,0.2159626394859514,-0.0569531347882002
34.1,-0.1278401315212249,-0.0322324000298976,0.0650523006916046,0.1511952378950082,-0.0697666812594979
34.2,-0.1399992704391479,0.0733343139290809,0.0680810362100601,0.1202127036801539,-0.0807901316042989
34.300000000000004,-0.1671521216630935,0.1895790249109268,-0.0333359204232692,0.1031991191557608,-0.091842428734526
34.4,-0.1730944812297821,-0.0027036943938583,0.0699305012822151,0.0645726991840638,-0.1082174940779804
34.5,-0.1775000244379043,-0.140831172466278,0.0246216729283332,0.0277665631123818,-0.1206253238022326
34.6,-0.2083436399698257,0.0159796588122844,0.09535963088274,0.0210850440361537,-0.133861957937479
34.7,-0.2381345182657241,0.1414115726947784,0.0092817563563585,0.0332098955987021,-0.1462617422640323
34.800000000000004,-0.2147126048803329,-0.0020509976893663,0.0729763805866241,0.0318972404999658,-0.1621200793981551
34.9,-0.2045978009700775,-0.1384360790252685,-0.0065810135565698,0.0095743032498285,-0.1735337042808532
35.0,-0.2243458926677703,0.0113426344469189,0.0886101126670837,0.004971660724841,-0.1857658393681048
35.1,-0.2283799797296524,0.1473053693771362,0.0200768988579511,0.0210783352470025,-0.1966995283961295
35.2,-0.2066153138875961,-0.0013217080850154,0.001653836807236,0.0216354002337902,-0.2059196045994757
35.300000000000004,-0.1776506751775741,-0.1524212509393692,-0.0989202633500099,-0.0022671300638467,-0.208182773888111
35.4,-0.1386840939521789,0.0026050494052469,0.08939079195261,-0.012679966953583,-0.2070897459983825
35.5,-0.0959287285804748,0.1317851841449737,-0.0044561340473592,0.0037866406841203,-0.2003315268456935
35.6,-0.0723032131791114,0.0079112136736512,0.0432438030838966,0.012288502738811,-0.1886162774264812
35.7,-0.0737532526254654,0.0862033814191818,-0.0413104780018329,0.0050264326226897,-0.1730375022441148
35.800000000000004,-0.0826897397637367,0.2331630885601043,0.0053252447396516,0.0178918762993998,-0.1576018940657376
35.9,-0.0946070253849029,0.4414389729499817,-0.0033368319272994,0.0615841250610537,-0.1463091044872999
36.0,-0.121663212776184,0.5300694704055786,0.3568404614925384,0.1228493769397027,-0.132703986018896
36.1,-0.0726753994822502,0.3661326169967651,0.0354350507259368,0.1563323021610267,-0.1191273021697997
36.2,-0.0931688025593757,0.40352863073349,0.1630329936742782,0.1881059116288088,-0.1046956112980842
36.3,-0.0162106342613697,0.5107935070991516,0.0521316938102245,0.2425957460119388,-0.0910125049948692
36.4,-0.0092359455302357,0.5583232045173645,0.2562348544597626,0.3086238495330325,-0.0716945795249193
36.5,-0.0226105470210313,0.2940811812877655,0.1421222984790802,0.3386439528013579,-0.0618833007896318
36.6,-0.0545844174921512,0.358458936214447,-0.0320890136063098,0.3632515177014284,-0.0586722197616472
36.7,-0.0193979237228631,0.4666870534420013,-0.0037119216285645,0.4028876346349716,-0.0555086928838863
36.8,0.0131223928183317,0.6506108045578003,0.1220062598586082,0.4443827572464943,-0.0469281203998252
36.9,-0.0296994913369417,0.3198066353797912,0.1119010150432586,0.4488239160180092,-0.0402683792589231
37.0,-0.0811131000518798,0.3613834381103515,0.0702089071273803,0.4218306335806845,-0.0383065767912193
37.1,-0.0405624322593212,0.4616699516773224,0.0026478378567844,0.4203539213538169,-0.0353766001341864
37.2,0.0119894063100218,0.6749846339225769,-0.1153053864836692,0.4436741843819617,-0.0282288315333425
37.3,-0.0260588973760604,0.3400099873542785,0.0740438401699066,0.4411014291644096,-0.0265022834949195
37.4,-0.0727076977491378,0.3493865728378296,-0.0211235377937555,0.4101140618324279,-0.0342261204402893
37.5,-0.0319217443466186,0.4210692942142486,-0.0246757231652736,0.41059952378273,-0.0379353010235353
37.6,0.007919636555016,0.6159518361091614,-0.0890863463282585,0.4337003090977668,-0.0330832012579775
37.7,-0.0206079203635454,0.3621510863304138,0.0440797433257103,0.4411670044064521,-0.0310967720136977
37.8,-0.0878371819853782,0.3101088106632232,-0.7220189571380615,0.4106172960996627,-0.0366433320310897
37.9,-0.0471235401928424,0.4009802937507629,0.0154441902413964,0.4074880892038344,-0.0403967696917242
38.0,-0.0109624536707997,0.586454451084137,-0.021022330969572,0.4277966648340225,-0.0363477382366545
38.1,-0.0261762402951717,0.3927444815635681,0.011400575749576,0.4369091910123825,-0.0328495623613707
38.2,-0.0562514588236808,0.2859490215778351,-0.3093544840812683,0.407713069319725,-0.036417723132763
38.3,-0.0597272664308548,0.3946097493171692,0.01486202981323,0.4015867346525192,-0.0411823440552688
38.4,-0.022159919142723,0.5700161457061768,-0.0122733153402805,0.421203838288784,-0.0394558184803463
38.5,-0.0308856070041656,0.4268487989902496,-0.0136194601655006,0.4374695363640785,-0.0373627863195724
38.6,-0.0600589215755462,0.2336048334836959,-0.0371568724513053,0.4142836618423462,-0.0404865630203857
38.7,-0.0529881529510021,0.3846256136894226,0.0423366725444793,0.4007859009504318,-0.0454210160905494
38.8,-0.0178033877164125,0.5465826392173767,0.0358274988830089,0.4197733518481255,-0.0437170399585738
38.9,-0.0311851538717746,0.4357788264751434,0.0508486628532409,0.4383599188923835,-0.0389619615580886
39.0,-0.0611684024333953,0.2340916991233825,0.0031940005719661,0.4190697476267814,-0.040258062602952
39.1,-0.0510471314191818,0.3847890794277191,0.0162891037762165,0.403444712460041,-0.0437063364265486
39.2,-0.0188275575637817,0.5399336814880371,0.0271878484636545,0.4204859432578087,-0.0419646472437306
39.3,-0.0285601001232862,0.4548368453979492,-0.0663458108901977,0.4405980136990547,-0.0353762709163128
39.4,-0.0521394424140453,0.2527758181095123,0.0734787881374359,0.4243126055598259,-0.0347057675756513
39.5,-0.055940143764019,0.3684886991977691,0.0424238666892051,0.4021578148007393,-0.0387607209663837
39.6,-0.0229258742183446,0.503445029258728,0.0149618443101644,0.4155070298910141,-0.0382908148597925
39.7,-0.0339527986943721,0.4713807106018066,-0.1579580157995224,0.4376831990480423,-0.03277354685124
39.8,-0.0468568280339241,0.2766039669513702,0.0743138492107391,0.4260213434696197,-0.0324983979901298
39.9,-0.0595307946205139,0.3738285601139068,0.0148558588698506,0.402521156668663,-0.0370806152466684
40.0,-0.016803877428174,0.507201611995697,0.0067001702263951,0.4154419130086899,-0.0363673467282205
40.1,-0.0227426346391439,0.4905003905296325,-0.0786514431238174,0.4390013319253921,-0.0305039679817855
40.2,-0.0427209548652172,0.277184396982193,0.0586910098791122,0.4280247509479523,-0.0301076296530663
40.3,-0.0576819442212581,0.3714987337589264,0.0368422903120517,0.4029909494519234,-0.0346086487872525
40.4,-0.0266912244260311,0.4940494894981384,-0.003536176867783,0.4134251973032951,-0.0351634398801251
40.5,-0.0420666150748729,0.5194255709648132,0.0324327833950519,0.4393818941712379,-0.0299493864260147
40.6,-0.031223751604557,0.2904062867164612,0.0771162062883377,0.4325374332070351,-0.028833069623215
40.7,-0.0623835511505603,0.3489567935466766,0.006127924658358,0.4049817156791686,-0.0338350354356225
40.8,-0.0244296919554471,0.4620508849620819,-0.0091618867591023,0.4105400019884109,-0.0347704870847519
40.9,0.0297159347683191,0.6881441473960876,-0.1129105910658836,0.4378466767072677,-0.0280983541847671
41.0,-0.0293956585228443,0.3406359851360321,0.1041745394468307,0.4370345002412795,-0.0274034139083232
41.1,-0.0807467475533485,0.3524624407291412,-0.1136049255728721,0.4083468809723853,-0.0341926149127538
41.2,-0.004627585876733,0.378086119890213,0.0718883946537971,0.4089911380410194,-0.0360401799099053
41.3,-0.0701170861721038,0.091227650642395,0.0525595843791961,0.3931133821606635,-0.0384590125398244
41.4,-0.0734151676297187,-0.1117029562592506,0.0305128302425146,0.3469142845273018,-0.0419719102920498
41.5,-0.0459696911275386,0.0065245879814028,0.0300891958177089,0.2856373665854335,-0.0480464897863566
41.6,0.0160628203302621,0.1274119764566421,0.0177728198468685,0.2562724332511424,-0.0461256794817745
41.7,0.0148643916472792,0.0556450262665748,0.0249619130045175,0.2380615259706973,-0.037945798728615
41.8,0.038319569081068,-0.1010432243347168,0.0967285111546516,0.1930897419527172,-0.0305503393895923
41.9,0.0219792798161506,0.0110512282699346,-0.0105205681174993,0.1293544692918658,-0.0285361675638705
42.0,0.0304559748619794,0.1524959951639175,-0.0038938098587095,0.0953094071522354,-0.0231809198949486
42.1,0.001420168322511,0.0609730966389179,0.0145424995571374,0.0790603138133883,-0.0147531259222887
42.2,-0.0129934195429086,-0.0857975482940673,0.0316973328590393,0.040177075699903,-0.010633364545647
42.3,-0.0220992099493742,-0.0816869810223579,0.0616906993091106,0.0114799015084281,-0.0047206389554776
42.4,0.0149521250277757,-0.0319136418402195,0.1324907690286636,0.0109628347912803,0.0032146010514406
42.5,-0.0022483933717012,-0.1846586465835571,0.1167677268385887,-0.00055920524057,0.0087414599921612
42.6,0.0153423910960555,-0.3669579327106476,-0.002796561224386,-0.0365690918406471,0.0100937837328819
42.7,-0.0206510387361049,-0.3114316463470459,-0.0460942909121513,-0.0882991041382774,0.0078666898761002
42.8,-0.0307093523442745,-0.110756941139698,-0.0526987127959728,-0.1027703476464375,0.0018282054890005
42.9,-0.0323520079255104,-0.1845806241035461,0.0246720276772975,-0.1132946571474894,-0.0050200448404939
43.0,-0.00114959734492,-0.2943703830242157,0.0954819768667221,-0.1470567621802911,-0.0086719113202707
43.1,-0.0555512942373752,-0.1967564076185226,0.1159018650650978,-0.1885124525194987,-0.0131700693965831
43.2,-0.1277409046888351,-0.0058569009415805,0.0986253917217254,-0.1940476340707391,-0.0225175538110488
43.3,-0.1843035966157913,0.0537539944052696,0.4529151618480682,-0.1728054212685674,-0.037076998558914
43.4,-0.1752781122922897,-0.030570063740015,-0.0133762415498495,-0.1689581641368567,-0.0560843765176832
43.5,-0.199260726571083,-0.1354801952838897,0.0222085043787956,-0.1636540947668254,-0.0732991399802267
43.6,-0.180861085653305,0.0169972423464059,0.1438727527856826,-0.1373286202922463,-0.0948377525620162
43.7,-0.1544602364301681,0.1403417140245437,0.0079995663836598,-0.0889240294322371,-0.1108304300904273
43.8,-0.1458082348108291,0.0049083707854151,0.0897519886493682,-0.064396271277219,-0.1243106660246848
43.9,-0.1007677316665649,-0.1228735893964767,0.2853493392467499,-0.0565332399494945,-0.1313603027537464
44.0,-0.1507641971111297,0.0128452526405453,0.2183217108249664,-0.035811355356127,-0.1440669711539521
44.1,-0.1874627321958542,0.1541826874017715,0.1056371554732322,0.0018871065787971,-0.1582387515902518
44.2,-0.2059221118688583,0.03756695240736,0.0877585038542747,0.0194514369685202,-0.1686982406675815
44.3,-0.2201856225728988,-0.089518129825592,0.0991122871637344,0.0072239888552576,-0.1728060452640056
44.4,-0.2501969337463379,-0.0082567790523171,0.1408290117979049,0.0008213564939796,-0.1787924017012118
44.5,-0.2372244149446487,0.1106722950935363,0.0528295114636421,0.0160505037568509,-0.1836810116469859
44.6,-0.2550594210624695,0.0273829791694879,0.0647249370813369,0.0256702572852372,-0.1883686326444148
44.7,-0.2348695993423462,-0.1030833050608635,0.0463705882430076,0.0122549052443355,-0.1961250491440296
44.8,-0.2670592963695526,-0.0452705919742584,0.1139498353004455,-0.0037311096023768,-0.2053245259821414
44.9,-0.2768836617469787,0.0916310250759124,0.0769897699356079,0.0069748755358159,-0.2211073479056358
45.0,-0.291181206703186,0.0377656854689121,-0.0425279960036277,0.0196876105479895,-0.2365809726715087
45.1,-0.2455919682979583,-0.0804593339562416,-0.03426069393754,0.0073373806965537,-0.2452712377905845
45.2,-0.2464761734008789,-0.0682502016425132,0.0904153510928154,-0.0143511963146738,-0.2493332350254058
45.3,-0.1620417684316635,0.0385944806039333,-0.3951557874679565,-0.0110442631109617,-0.2476364669203757
45.4,-0.13450288772583,-0.0393885113298893,-1.0037972927093506,-0.004015348253306,-0.2385808944702148
45.5,-0.0232685096561908,-0.1418214440345764,-0.9002277851104736,-0.0195741223893128,-0.2208698585629463
45.6,-0.0625631436705589,-0.0459673777222633,-1.0268889665603638,-0.0385984159237705,-0.2007063592784106
45.7,-0.0651858374476432,0.0946923196315765,-0.8563740253448486,-0.0298036951455287,-0.1830802963487803
45.8,-0.0270981322973966,0.0238782130181789,-0.796724259853363,-0.0136081536742858,-0.1622269501723348
45.9,-0.0074466369114816,-0.0830514207482338,-0.687017560005188,-0.020700069849845,-0.1364036373328417
46.0,-0.0511876195669174,-0.0519124418497085,-0.7406437397003174,-0.0396307403198443,-0.1098387452121823
46.1,-0.0687259212136268,0.1025910079479217,-0.8927603960037231,-0.0327343757357448,-0.0902194959577172
46.2,-0.0561328344047069,0.0521618165075778,-0.9635363817214966,-0.0109467197116464,-0.0729772402253001
46.3,-0.028505215421319,-0.0458191260695457,-0.9275577664375304,-0.0107485629274742,-0.0574480559211224
46.4,-0.0392767898738384,-0.1871232688426971,-0.8032460808753967,-0.0244504000275628,-0.045276805339381
46.5,-0.0862635225057601,0.0326532870531082,-0.970037043094635,-0.0179528985574142,-0.0484674954693764
46.6,-0.0655610412359237,0.0203451570123434,-0.8090028762817383,0.0004750455141765,-0.0511609350610524
46.7,-0.0137877678498625,-0.0514554604887962,-0.9121270775794984,-0.0050101150019327,-0.04847280732356
46.8,-0.0256799701601266,-0.1422897279262542,-0.8526870012283325,-0.0226860492868581,-0.0446280251350253
46.9,-0.0544869266450405,0.0563705265522003,-0.4373422265052795,-0.0193988978309789,-0.0488813118450343
47.0,-0.0467807352542877,0.0412668585777282,-0.3092237710952759,3.124942944850689e-05,-0.0518754990585147
47.1,-0.0095123080536723,-0.0417932420969009,-0.1853940337896347,-0.0041304093791404,-0.0486214133724569
47.2,-0.01779823936522,-0.1537187397480011,-0.3801876902580261,-0.0245655320031801,-0.0425096733868121
47.3,-0.0453421734273433,0.0339288897812366,-0.3355005383491516,-0.0261899484577588,-0.0432539739087223
47.4,-0.0617351047694683,0.0608953423798084,-0.3263160586357116,-0.0040964138391427,-0.0457063414528965
47.5,-0.0305562075227499,-0.0322137959301471,-0.719527006149292,-0.0005259994114749,-0.0405704096704721
47.6,-0.0366690382361412,-0.1654861718416214,-0.6456418037414551,-0.0179204084794037,-0.0358838145807385
47.7,-0.1034927368164062,0.0397798009216785,-0.8211449384689331,-0.0181069095712155,-0.0425483378954231
47.8,-0.1142135635018348,0.0833477601408958,0.3377048969268799,0.0039321677107363,-0.053433100413531
47.9,-0.0813556388020515,-0.0027431950438767,-0.0694972723722457,0.0074162242049351,-0.0576160330884158
48.0,-0.1088559105992317,-0.1278134733438491,-0.0244044587016105,-0.0095596622815355,-0.0613702171854674
48.1,-0.0947581231594085,0.0088293571025133,0.1339483857154846,-0.013016632865183,-0.0699976826086639
48.2,-0.0486060194671154,0.1420665383338928,0.3244248628616333,0.0065756603376939,-0.0752797258645295
48.3,-0.0457725375890731,0.0323298275470733,0.0302754268050193,0.0190185846900567,-0.076486890092492
48.4,0.0076092961244285,-0.1042676120996475,0.0644862651824951,0.0047789102932438,-0.0717752447724341
48.5,-0.0233742706477642,-0.0102035412564873,0.0158103723078966,-0.0032388044754043,-0.0684404231421649
48.6,-0.0490429438650608,0.1494970619678497,0.0156247718259692,0.0158801242848858,-0.0690576818399131
48.7,-0.0526710823178291,0.028897875919938,0.0521046742796897,0.0260796088865026,-0.0651420655660331
48.8,0.0160240437835454,-0.1043333783745765,-0.0921161174774169,0.0107187319686636,-0.0548991676140576
48.9,0.0388328023254871,-0.1124295741319656,0.0605826303362846,-0.0080246333777904,-0.0414859006274491
49.0,0.1499987095594406,0.0029921433888375,0.0454462170600891,-0.0044201637152582,-0.0212629363406449
49.1,0.2564951777458191,0.1252260655164718,0.0494112819433212,0.0063835087139159,0.0111629578005522
49.2,0.3538195788860321,0.2595342695713043,0.1636279672384262,0.0195486326236277,0.0501070406567305
49.3,0.3859858214855194,0.0167809836566448,0.1728242337703704,0.0150152829755097,0.0901889676135033
49.4,0.5081948041915894,-0.1258999556303024,0.0346009284257888,0.0132226240914314,0.1361856174003332
49.5,0.4724776446819305,-0.0151652721688151,0.1363944411277771,0.0095183677133172,0.18744868141599
49.6,0.5156144499778748,0.0958138555288314,0.1531749963760376,0.0057164369430392,0.2408810488227754
49.7,0.4732965230941772,-0.0126036237925291,-0.7289556264877319,0.0060339329298585,0.2979836773220449
49.8,0.4481642842292785,-0.0909323319792747,0.0514117702841758,0.0067053977306932,0.3456368541717529
49.9,0.430842638015747,-0.2184276431798935,-0.2129034250974655,0.0049521774705499,0.3865777838230133
50.0,0.4271189272403717,0.0191877130419015,0.0331274718046188,0.0031451736763119,0.4178845357894897
50.1,0.4759058356285095,0.1790366768836975,0.0725921243429184,0.0076489803940057,0.4422817176580429
50.2,0.436876505613327,-0.0148553764447569,0.1486432552337646,-0.0102767374040558,0.4530662190914154
50.3,0.4692455232143402,-0.1351582109928131,0.0083997324109077,-0.0248504850687459,0.4636020016670227
50.4,0.4600322246551513,-0.092392161488533,0.0566849261522293,-0.035487044439651,0.4672382193803787
50.5,0.4777323305606842,0.0381714925169944,0.0720874369144439,-0.0257625470357015,0.463426404595375
50.6,0.5282209515571594,0.1046464294195175,-0.1424894034862518,-0.0195868548797443,0.4652081006765365
50.7,0.4490790367126465,-0.0791669264435768,0.0795566141605377,-0.0330805937992408,0.4591653031110763
50.8,0.4573724567890167,-0.2071848809719085,-0.0319943577051162,-0.0445654395269229,0.4580453467369079
50.9,0.4308060705661773,-0.0228315331041812,-0.0039728512056171,-0.03705353081692,0.4566224259138107
51.0,0.5010031461715698,0.1235134154558181,0.0768608152866363,-0.0247782716387882,0.4611536347866058
51.1,0.4445153772830963,-0.0133343515917658,0.0800771564245224,-0.0276735343364998,0.4647432261705398
51.2,0.445987343788147,-0.1238023117184639,0.0423360802233219,-0.0384675185289233,0.4657323312759399
51.3,0.4513762891292572,-0.1926142126321792,0.0632411316037178,-0.0487539034243673,0.4663678193092346
51.4,0.445576399564743,0.0365917272865772,0.1210228204727172,-0.0332822624221444,0.4605522066354751
51.5,0.5183822512626648,0.1862978190183639,0.0907312929630279,-0.0190950309112668,0.4629288518428802
51.6,0.464327871799469,0.0034341663122177,0.2262922823429107,-0.0242790577560663,0.4589410758018493
51.7,0.4691101014614105,-0.1273660659790039,0.0714745223522186,-0.0264611475914716,0.4599173933267593
51.8,0.4926912486553192,-0.2094675153493881,0.2012939155101776,-0.0307480982691049,0.4638112044334411
51.9,0.4575676321983337,0.0226022209972143,0.0786987096071243,-0.0241412974987179,0.4658567285537719
52.0,0.5161033868789673,0.1694633960723877,0.0496909692883491,-0.0192827372159808,0.4681570935249328
52.1,0.4535751044750213,-0.0115494644269347,0.2435545623302459,-0.0237565195746719,0.4656997519731521
52.2,0.4532376825809479,-0.1436308324337005,0.111246533691883,-0.0252259788848459,0.4659813362359999
52.3,0.4396931231021881,-0.1186493784189224,-0.1023750603199005,-0.0252708677388727,0.4662679606676101
52.4,0.4627691805362701,0.0331858433783054,0.2577263116836548,-0.0259157036151737,0.4679440450668334
52.5,0.5363751649856567,0.1721690893173217,0.238818272948265,-0.0268257102277129,0.4698708152770996
52.6,0.4561873972415924,-0.0363054610788822,0.2905653119087219,-0.0314219671487808,0.4691310960054398
52.7,0.4353949427604675,-0.151543989777565,0.1430301666259765,-0.0350166880711913,0.4669894856214523
52.8,0.4190610945224762,-0.0306406058371067,0.133852407336235,-0.0250219996646046,0.4591112023591995
52.9,0.4731581509113312,0.1079132035374641,0.172147512435913,-0.0164948291471228,0.4582600772380829
53.0,0.4488944113254547,0.080637939274311,0.8959046602249146,-0.0122272612294182,0.4587640142440796
53.1,0.4628174304962158,-0.0114791737869381,0.1908402740955352,-0.0139361668517813,0.4586822301149368
53.2,0.4935557544231415,-0.1598751842975616,0.0786040872335434,-0.0155412515392527,0.4610456591844559
53.3,0.4485401809215545,-0.039679791778326,0.0662352591753006,-0.0110743066808208,0.4619646519422531
53.4,0.4790266454219818,0.1076712980866432,0.1178547739982605,-0.004121839585714,0.4636005640029907
53.5,0.4311974346637726,0.0041738622821867,-0.5970754027366638,-0.0057312907138839,0.4598086792230606
53.6,0.4267988801002502,-0.0849803984165191,0.0972070470452308,-0.0103975447965785,0.4565017157793045
53.7,0.4582008719444275,-0.2282228022813797,-0.0498313754796981,-0.0168730441434308,0.4570880252122879
53.8,0.4243984520435333,-0.0323233902454376,-0.0700997412204742,-0.018328862930648,0.4586146086454391
53.9,0.4927200078964233,0.1204691156744957,0.0487790629267692,-0.0176321653136983,0.4601480823755264
54.0,0.4482928514480591,-0.0007645503501407,0.0183264873921871,-0.0256398596975486,0.4582249444723129
54.1,0.4513584077358246,-0.1093849092721939,0.0083531010895967,-0.0345322484138887,0.4563826841115951
54.2,0.4874856472015381,-0.2374000698328018,-0.1790329813957214,-0.0430805062118452,0.4575682204961777
54.3,0.4518179595470428,-0.0069239377044141,0.0783604234457016,-0.0363572925969492,0.4563366085290908
54.4,0.5102406144142151,0.1377449929714203,0.1090947091579437,-0.0326977020024787,0.4581164401769638
54.5,0.4603415131568908,0.0093952054157853,0.056259948760271,-0.0346487408678512,0.459548134803772
54.6,0.4392132461071014,-0.1091486290097236,0.1319255381822586,-0.0365229121025185,0.4608471822738647
54.7,0.4499132633209228,-0.2132081091403961,-0.204228401184082,-0.0378511694248299,0.4615052562952041
54.8,0.4346792995929718,0.0116324108093976,0.3795077800750732,-0.031038894484518,0.461634355187416
54.9,0.469924122095108,0.1510446965694427,0.4899450540542602,-0.027466901767766,0.4612301921844481
55.0,0.3752048909664154,-0.0309744384139776,0.3495771288871765,-0.0320030284952372,0.4536718833446502
55.1,0.278702825307846,-0.135263904929161,0.1841819435358047,-0.0348199952300637,0.440944104194641
55.2,0.2031503617763519,-0.0679459348320961,0.2376525402069091,-0.0305450574215501,0.4157375687360762
55.3,0.135789468884468,0.1099666431546211,-0.0418960526585578,-0.0190962812607176,0.3869061538577079
55.4,0.0599724389612674,0.0091816401109099,0.116622157394886,-0.0202464519185014,0.3477643070369958
55.5,0.0123615358024835,-0.1117610931396484,0.0346440933644771,-0.0349960507941432,0.3026005803793668
55.6,-0.0267261620610952,0.0049473219551146,0.0494983866810798,-0.0354156439215876,0.2564245702791958
55.7,-0.020009184256196,0.1443568915128708,0.0361203216016292,-0.008409005946014,0.2092038226220756
55.8,-0.0304531846195459,0.0103004863485693,0.0613586418330669,0.0029496058053337,0.1627886960562318
55.9,-0.0074773267842829,-0.1220128536224365,0.0838673263788223,-0.0134208991401828,0.1160724176466464
56.0,-0.0375335477292537,-0.0170523356646299,0.0611909888684749,-0.0241189071186818,0.0732218616269528
56.1,-0.0252477172762155,0.1199791803956031,0.0433066077530384,-0.0088504875288344,0.0381884231604635
56.2,-0.0431298688054084,0.0566066056489944,-0.009409544058144,0.0169795829965732,0.0117076990939676
56.3,-0.0090166311711072,-0.0714597553014755,0.0382338985800743,0.0113674165774136,-0.0069593223370611
56.4,-0.0348161570727825,-0.0351837165653705,0.0565498918294906,-0.0043246361706405,-0.0180636380799114
56.5,-0.018235919997096,0.1023542433977127,0.0669256448745727,0.0065361151937395,-0.0241348632238804
56.6,-0.0311498828232288,0.0632041618227958,0.0303207654505968,0.0240917943418025,-0.024556579561904
56.7,0.0026588395703583,-0.0677817612886428,0.0441299378871917,0.0145523929037153,-0.0233395971311255
56.8,-0.0275710839778184,-0.0695024952292442,0.0748449563980102,-0.0039728326722979,-0.0202382434875471
56.9,-0.0498943328857421,0.0657380372285842,0.0690690800547599,0.0034746491070836,-0.0231494614918483
57.0,-0.0829297974705696,0.0707565620541572,-0.0594152249395847,0.0221575288753956,-0.0271678673726273
57.1,-0.0353168509900569,-0.0387331172823905,0.020312812179327,0.0169355433899909,-0.0299586865183664
57.2,-0.0193445440381765,-0.1612321436405182,0.0715759471058845,-0.0062115174811333,-0.0289829531562281
57.3,-0.0244350302964448,0.0201529171317815,0.0676779448986053,-0.0075001504831016,-0.0307417391490889
57.4,0.0005072619533166,0.1709792613983154,-0.0572815537452697,0.0124094798602163,-0.0294300515943904
57.5,-0.0050423112697899,-0.0048464681021869,0.1007373183965683,0.0125319813471287,-0.0283153125917305
57.6,0.0021777946967631,-0.1374375969171524,0.1060256212949752,-0.0075942687038332,-0.0260515167989069
57.7,-0.0160296745598316,0.0027465438470244,0.0587610490620136,-0.0121865627262741,-0.026534161591553
57.8,-0.0066235167905688,0.1475763916969299,0.0140474718064069,0.0083353419881313,-0.0271866746840532
57.9,-0.0190179031342268,0.0455005168914794,0.0821738392114639,0.0178159733861684,-0.0247638468432705
58.0,-0.0111394533887505,-0.0872220247983932,0.0380869805812835,0.0034738791640847,-0.0190936086128931
58.1,-0.0453290902078151,-0.0383379273116588,0.0419354811310768,-0.0068276340607553,-0.0161101975280325


==> data/random_mat_cmd_vel.csv <==
__time,/cmd_vel/angular/x,/cmd_vel/angular/y,/cmd_vel/angular/z,/cmd_vel/linear/x,/cmd_vel/linear/y,/cmd_vel/linear/z,/cmd_vel/linear/x_smoothed,/cmd_vel/linear/y_smoothed
2.392580986022949,0.0,0.0,0.0,0.0,0.0,0.0,,
2.4546260833740234,0.0,0.0,0.0,0.019478038,0.0,0.0,,
2.542726993560791,0.0,0.0,-0.17201677,0.115161598,0.0,0.0,,
2.5946860313415527,0.0,0.0,-0.263540179,0.144282684,0.0,0.0,,
2.654715061187744,0.0,0.0,-0.330134779,0.123481907,0.0,0.0,,
2.706758975982666,0.0,0.0,-0.471580029,0.094360821,0.0,0.0,,
2.758768081665039,0.0,0.0,-0.68794018,0.1567792,0.0,0.0,,
2.810774087905884,0.0,0.0,-0.712901115,0.219181523,0.0,0.0,,
2.8628249168396,0.0,0.0,-0.47990036,0.202540904,0.0,0.0,,
2.9148108959198,0.0,0.0,0.0,0.0,0.0,0.0,,
2.9668290615081787,0.0,0.0,0.0,0.0,0.0,0.0,,
3.0669500827789307,0.0,0.0,0.0,0.0,0.0,0.0,,
3.167090892791748,0.0,0.0,0.0,0.0,0.0,0.0,,
3.2672219276428223,0.0,0.0,0.0,0.0,0.0,0.0,,
3.359016895294189,0.0,0.0,0.130479485,-0.027766222,0.0,0.0,,
3.4109580516815186,0.0,0.0,0.263604432,-0.065207615,0.0,0.0,,
3.4630050659179688,0.0,0.0,0.10551855,-0.065207615,0.0,0.0,,
3.515052080154419,0.0,0.0,0.0,0.0,0.0,0.0,,
3.6151680946350098,0.0,0.0,0.0,0.0,0.0,0.0,,
3.715264081954956,0.0,0.0,0.0,0.0,0.0,0.0,,
3.8154470920562735,0.0,0.0,0.0,0.0,0.0,0.0,,
3.867166042327881,0.0,0.0,0.0,0.10268113,0.0,0.0,,
3.919158935546875,0.0,0.0,0.0,0.264943242,0.0,0.0,,
3.971174955368042,0.0,0.0,0.0,0.448006094,0.0,0.0,,
4.0231709480285645,0.0,0.0,0.0,0.5,0.0,0.0,,
4.123272895812988,0.0,0.0,0.0,0.5,0.0,0.0,,
4.223427057266235,0.0,0.0,0.0,0.5,0.0,0.0,,
4.323491096496582,0.0,0.0,0.0,0.5,0.0,0.0,,
4.4235899448394775,0.0,0.0,0.0,0.5,0.0,0.0,,
4.52375602722168,0.0,0.0,0.0,0.5,0.0,0.0,,
4.623862981796265,0.0,0.0,0.0,0.5,0.0,0.0,,
4.724009037017822,0.0,0.0,0.0,0.5,0.0,0.0,,
4.82426905632019,0.0,0.0,0.0,0.5,0.0,0.0,,
4.924341917037964,0.0,0.0,0.0,0.5,0.0,0.0,,
5.024374008178711,0.0,0.0,0.0,0.5,0.0,0.0,,
5.124430894851685,0.0,0.0,0.0,0.5,0.0,0.0,,
5.224560022354126,0.0,0.0,0.0,0.5,0.0,0.0,,
5.3247270584106445,0.0,0.0,0.0,0.5,0.0,0.0,,
5.424829959869385,0.0,0.0,0.0,0.5,0.0,0.0,,
5.524926900863648,0.0,0.0,0.0,0.5,0.0,0.0,,
5.625061988830566,0.0,0.0,0.0,0.5,0.0,0.0,,
5.725176095962524,0.0,0.0,0.0,0.5,0.0,0.0,,
5.825313091278076,0.0,0.0,0.0,0.5,0.0,0.0,,
5.925415992736816,0.0,0.0,0.0,0.5,0.0,0.0,,
6.025428056716919,0.0,0.0,0.0,0.5,0.0,0.0,,
6.125540971755981,0.0,0.0,0.0,0.5,0.0,0.0,,
6.225666999816895,0.0,0.0,0.0,0.5,0.0,0.0,,
6.325839996337891,0.0,0.0,0.0,0.5,0.0,0.0,,
6.425954103469849,0.0,0.0,0.0,0.5,0.0,0.0,,
6.52603006362915,0.0,0.0,0.0,0.5,0.0,0.0,0.2946543137799999,0.0
6.626158952713013,0.0,0.0,0.0,0.5,0.0,0.0,0.3046543137799999,0.0
6.726274013519287,0.0,0.0,0.0,0.5,0.0,0.0,0.31426475302,0.0
6.826365947723389,0.0,0.0,0.0,0.5,0.0,0.0,0.32196152106,0.0
6.926520109176636,0.0,0.0,0.0,0.5,0.0,0.0,0.32907586738,0.0
7.026642084121704,0.0,0.0,0.0,0.5,0.0,0.0,0.3366062292399999,0.0
7.12675404548645,0.0,0.0,0.0,0.5,0.0,0.0,0.3447190128199999,0.0
7.226887941360474,0.0,0.0,0.0,0.5,0.0,0.0,0.35158342882,0.0
7.327024936676025,0.0,0.0,0.0,0.5,0.0,0.0,0.35719979836,0.0
7.427187919616699,0.0,0.0,0.0,0.5,0.0,0.0,0.3631489802799999,0.0
7.527266979217529,0.0,0.0,0.0,0.5,0.0,0.0,0.3731489802799999,0.0
7.627448081970215,0.0,0.0,0.0,0.5,0.0,0.0,0.3831489802799999,0.0
7.727499961853027,0.0,0.0,0.0,0.5,0.0,0.0,0.3931489802799999,0.0
7.827629089355469,0.0,0.0,0.0,0.5,0.0,0.0,0.4031489802799999,0.0
7.927747964859009,0.0,0.0,0.0,0.5,0.0,0.0,0.4131489802799999,0.0
8.027894020080566,0.0,0.0,0.0,0.5,0.0,0.0,0.42370430472,0.0
8.127973079681396,0.0,0.0,0.0,0.5,0.0,0.0,0.43500845702,0.0
8.228137016296387,0.0,0.0,0.0,0.5,0.0,0.0,0.4463126093199999,0.0
8.328269004821777,0.0,0.0,0.0,0.5,0.0,0.0,0.4563126093199999,0.0
8.42842698097229,0.0,0.0,0.0,0.5,0.0,0.0,0.4663126093199999,0.0
8.528512001037598,0.0,0.0,0.0,0.5,0.0,0.0,0.4763126093199999,0.0
8.628604888916016,0.0,0.0,0.0,0.5,0.0,0.0,0.48631260932,0.0
8.728811025619507,0.0,0.0,0.0,0.5,0.0,0.0,0.4942589867199999,0.0
8.828953981399536,0.0,0.0,0.0,0.5,0.0,0.0,0.49896012188,0.0
8.929166078567505,0.0,0.0,0.0,0.5,0.0,0.0,0.5,0.0
9.029227018356323,0.0,0.0,0.0,0.5,0.0,0.0,0.5,0.0
9.141035079956056,0.0,0.0,0.0,0.352322549,0.0,0.0,0.49704645098,0.0
9.192996978759766,0.0,0.0,0.0,0.0,0.0,0.0,0.48704645098,0.0
9.293163061141968,0.0,0.0,0.0,0.0,0.0,0.0,0.47704645098,0.0
9.39334511756897,0.0,0.0,0.0,0.0,0.0,0.0,0.46704645098,0.0
9.493391036987305,0.0,0.0,0.0,0.0,0.0,0.0,0.45704645098,0.0
9.593478918075562,0.0,0.0,0.0,0.0,0.0,0.0,0.44704645098,0.0
9.69364595413208,0.0,0.0,0.0,0.0,0.0,0.0,0.43704645098,0.0
9.793790102005005,0.0,0.0,0.0,0.0,0.0,0.0,0.42704645098,0.0
9.893889904022217,0.0,0.0,0.0,0.0,0.0,0.0,0.41704645098,0.0
9.977252960205078,0.0,0.0,0.0,-0.015285757,0.0,0.0,0.40674073584,0.0
10.029208898544312,0.0,0.0,0.0,-0.040246684,0.0,0.0,0.39593580216,0.0
10.129358053207396,0.0,0.0,0.0,-0.040246684,0.0,0.0,0.38513086848,0.0
10.21728801727295,0.0,0.0,0.005674837,-0.077688076,0.0,0.0,0.37357710696,0.0
10.29329800605774,0.0,0.0,0.005674837,-0.173387706,0.0,0.0,0.36010935284,0.0
10.345309972763062,0.0,0.0,0.055596694,-0.260750949,0.0,0.0,0.34489433386,0.0
10.401376008987429,0.0,0.0,0.080557622,-0.356450558,0.0,0.0,0.3277653227,0.0
10.453320026397703,0.0,0.0,0.080557622,-0.431333363,0.0,0.0,0.30913865544,0.0
10.505343914031982,0.0,0.0,0.09719824,-0.5,0.0,0.0,0.2891386554399999,0.0
10.561357975006104,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.26913865544,0.0
10.661492109298706,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.2491386554399999,0.0
10.761636972427368,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.2291386554399999,0.0
10.861730098724363,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.2091386554399999,0.0
10.961838960647585,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.1891386554399999,0.0
11.06195902824402,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.1691386554399999,0.0
11.162002086639404,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.14913865544,0.0
11.262120008468628,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.12913865544,0.0
11.362222909927368,0.0,0.0,0.130479485,-0.5,0.0,0.0,0.10913865544,0.0
11.49776005744934,0.0,0.0,0.055596694,-0.5,0.0,0.0,0.08913865544,0.0
11.59786295890808,0.0,0.0,0.055596694,-0.5,0.0,0.0,0.06913865544,0.0
11.698065996170044,0.0,0.0,0.055596694,-0.5,0.0,0.0,0.04913865544,0.0
11.798135995864868,0.0,0.0,0.055596694,-0.5,0.0,0.0,0.02913865544,0.0
11.898251056671144,0.0,0.0,0.055596694,-0.5,0.0,0.0,0.00913865544,0.0
11.99836802482605,0.0,0.0,0.055596694,-0.5,0.0,0.0,-0.01086134456,0.0
12.098462104797363,0.0,0.0,0.055596694,-0.5,0.0,0.0,-0.03086134456,0.0
12.186053037643433,0.0,0.0,0.038956076,-0.5,0.0,0.0,-0.05086134456,0.0
12.2621591091156,0.0,0.0,0.013995146,-0.5,0.0,0.0,-0.07086134456,0.0
12.361972093582152,0.0,0.0,0.013995146,-0.5,0.0,0.0,-0.09086134456,0.0
12.506038904190063,0.0,0.0,0.005674837,-0.5,0.0,0.0,-0.11086134456,0.0
12.557960033416748,0.0,0.0,0.0,-0.5,0.0,0.0,-0.13086134456,0.0
12.658119916915894,0.0,0.0,0.0,-0.5,0.0,0.0,-0.15086134456,0.0
12.758240938186646,0.0,0.0,0.0,-0.5,0.0,0.0,-0.17086134456,0.0
12.858350038528442,0.0,0.0,0.0,-0.5,0.0,0.0,-0.19086134456,0.0
12.95846390724182,0.0,0.0,0.0,-0.5,0.0,0.0,-0.21086134456,0.0
13.058621883392334,0.0,0.0,0.0,-0.5,0.0,0.0,-0.23086134456,0.0
13.118206024169922,0.0,0.0,0.0,-0.5,0.0,0.0,-0.25086134456,0.0
13.218339920043944,0.0,0.0,0.0,-0.5,0.0,0.0,-0.27086134456,0.0
13.31847095489502,0.0,0.0,0.0,-0.5,0.0,0.0,-0.29086134456,0.0
13.426352977752686,0.0,0.0,0.0,-0.5,0.0,0.0,-0.31086134456,0.0
13.490309953689575,0.0,0.0,0.0,-0.5,0.0,0.0,-0.3308613445599999,0.0
13.554404020309448,0.0,0.0,0.0,-0.5,0.0,0.0,-0.3508613445599999,0.0
13.654542922973633,0.0,0.0,0.0,-0.5,0.0,0.0,-0.3679077955399999,0.0
13.754623889923096,0.0,0.0,0.0,-0.5,0.0,0.0,-0.37790779554,0.0
13.854749917984009,0.0,0.0,0.0,-0.5,0.0,0.0,-0.38790779554,0.0
13.954876899719238,0.0,0.0,0.0,-0.5,0.0,0.0,-0.3979077955399999,0.0
14.054991960525513,0.0,0.0,0.0,-0.5,0.0,0.0,-0.4079077955399999,0.0
14.155127048492432,0.0,0.0,0.0,-0.5,0.0,0.0,-0.4179077955399999,0.0
14.25522494316101,0.0,0.0,0.0,-0.5,0.0,0.0,-0.4279077955399999,0.0
14.35533595085144,0.0,0.0,0.0,-0.5,0.0,0.0,-0.43790779554,0.0
14.434694051742554,0.0,0.0,0.0,-0.235790014,0.0,0.0,-0.4426235958199999,0.0
14.486692905426024,0.0,0.0,0.0,0.0,0.0,0.0,-0.44231788068,0.0
14.586849927902222,0.0,0.0,0.0,0.0,0.0,0.0,-0.441512947,0.0
14.730809926986694,0.0,0.0,0.0,0.0,0.002837418,0.0,-0.4407080133199999,5.674836e-05
14.83091688156128,0.0,0.0,0.0,0.0,0.002837418,0.0,-0.4391542518,0.00011349672
14.97891902923584,0.0,0.0,0.0,0.0,0.061079584,0.0,-0.43568649768,0.0013350883999999998
15.030922889709473,0.0,0.0,0.0,0.0,0.115161598,0.0,-0.4304714786999999,0.0036383203600000003
15.131043910980225,0.0,0.0,0.0,0.0,0.115161598,0.0,-0.42334246754,0.00594155232
15.231151103973389,0.0,0.0,0.0,0.0,0.115161598,0.0,-0.41471580028,0.00824478428
15.367064952850342,0.0,0.0,0.0,0.0,0.169259667,0.0,-0.40471580028,0.01162997762
15.422987937927246,0.0,0.0,0.0,0.0,0.190060437,0.0,-0.39471580028,0.01543118636
15.4790780544281,0.0,0.0,0.0,0.0,0.206701055,0.0,-0.3847158002799999,0.01956520746
15.555094957351685,0.0,0.0,0.0,0.0,0.244142458,0.0,-0.3747158002799999,0.024448056620000002
15.611099004745483,0.0,0.0,0.0,0.0,0.269103378,0.0,-0.36471580028,0.02983012418
15.667157888412476,0.0,0.0,0.0,0.0,0.323185384,0.0,-0.35471580028,0.03629383186
15.723165035247805,0.0,0.0,0.0,0.0,0.418885022,-0.002786179,-0.34471580028,0.044671532300000004
15.775187015533447,0.0,0.0,0.0,0.0,0.472967029,-0.007778365,-0.33471580028,0.05413087288
15.83115291595459,0.0,0.0,0.0,0.0,0.497927964,-0.011106489,-0.3247158002799999,0.06408943216
15.931274890899658,0.0,0.0,0.0,0.0,0.497927964,-0.011106489,-0.3147158002799999,0.07404799144
16.03145408630371,0.0,0.0,0.0,0.0,0.497927964,-0.011106489,-0.30471580028,0.08400655071999999
16.10725498199463,0.0,0.0,0.0,0.0,0.497927964,-0.004450241,-0.29471580028,0.09396511
16.20733094215393,0.0,0.0,0.0,0.0,0.497927964,-0.004450241,-0.28471580028,0.10392366927999999
16.315349102020264,0.0,0.0,0.0,0.0,0.43136549,0.0,-0.27471580028,0.11255097908
16.379343032836914,0.0,0.0,0.0,0.0,0.406404555,0.0,-0.2647158002799999,0.12067907018
16.43136692047119,0.0,0.0,0.0,0.0,0.385603786,0.0,-0.2547158002799999,0.1283911459
16.531459093093872,0.0,0.0,0.0,0.0,0.385603786,0.0,-0.2447158002799999,0.13610322162
16.651483058929443,0.0,0.0,0.0,0.0,0.418885022,0.0,-0.2347158002799999,0.14448092206
16.719434022903442,0.0,0.0,0.0,0.0,0.43136549,0.0,-0.22471580028,0.15310823186
16.827472925186157,0.0,0.0,0.0,0.0,0.435525626,0.0,-0.2147158002799999,0.16181874438000002
16.91550302505493,0.0,0.0,0.0,0.0,0.448006094,0.0,-0.2047158002799999,0.17077886626000002
16.97551393508911,0.0,0.0,0.0,0.0,0.468806863,0.0,-0.19471580028,0.18015500352
17.07565999031067,0.0,0.0,0.0,0.0,0.468806863,0.0,-0.1847158002799999,0.18953114078
17.175801992416382,0.0,0.0,0.0,0.0,0.468806863,0.0,-0.1747158002799999,0.19890727804
17.24761390686035,0.0,0.0,0.0,0.0,0.43136549,0.0,-0.16471580028,0.20753458784
17.391659021377563,0.0,0.0,0.0,0.0,0.423045158,0.0,-0.15471580028,0.215995491
17.459660053253174,0.0,0.0,0.0,0.0,0.410564691,0.0,-0.14471580028,0.22420678482
17.55977988243103,0.0,0.0,0.0,0.0,0.410564691,0.0,-0.13471580028,0.23241807864000003
17.671854972839355,0.0,0.0,0.0,0.0,0.435525626,0.0,-0.12471580028,0.24112859116
17.795918941497803,0.0,0.0,0.0,0.0,0.310704917,0.0,-0.11471580028,0.24734268950000002
17.84782600402832,0.0,0.0,0.0,0.0,0.0,0.0,-0.10471580028,0.24734268950000002
17.947993993759155,0.0,0.0,0.0,0.0,0.0,0.0,-0.09471580028,0.24734268950000002
18.048151969909668,0.0,0.0,0.0,0.0,0.0,0.0,-0.08471580028,0.24734268950000002
18.14820599555969,0.0,0.0,0.0,0.0,0.0,0.0,-0.07471580028,0.24734268950000002
18.24830889701844,0.0,0.0,0.0,0.0,0.0,0.0,-0.06471580028,0.24734268950000002
18.3484320640564,0.0,0.0,0.0,0.0,0.0,0.0,-0.05471580028,0.24734268950000002
18.416007041931152,0.0,0.0,0.0,0.0,0.027798347,0.0,-0.04471580028,0.24789865643999998
18.516194105148315,0.0,0.0,0.0,0.0,0.027798347,0.0,-0.03471580028,0.24845462338000002
18.64422392845153,0.0,0.0,0.0,0.0,0.077720203,0.0,-0.02471580028,0.25000902744000003
18.72425389289856,0.0,0.0,0.0,0.0,0.131802216,0.0,-0.01471580028,0.25264507176
18.78018498420716,0.0,0.0,0.0,0.0,0.190060437,0.0,-0.00471580028,0.2564462805
18.83212208747864,0.0,0.0,0.0,0.0,0.215021372,0.0,0.0,0.26074670794
18.93222689628601,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26074670794
19.032360076904297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26074670794
19.1324679851532,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26068995957999996
19.23258304595948,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.26063321122
19.33270001411438,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25941161953999997
19.4328351020813,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.25710838758
19.55644202232361,0.0,0.0,0.0,0.019478038,0.0,0.0,0.00038956076,0.25480515562
19.61242699623108,0.0,0.0,0.0,0.094360821,0.0,0.0,0.00227677718,0.25250192366
19.688481092453003,0.0,0.0,0.0,0.106841289,0.0,0.0,0.00441360296,0.24911673032
19.740469932556152,0.0,0.0,0.0,0.123481907,0.0,0.0,0.0068832411,0.24531552158
19.84059190750122,0.0,0.0,0.0,0.123481907,0.0,0.0,0.00935287924,0.24118150048
19.94075608253479,0.0,0.0,0.0,0.123481907,0.0,0.0,0.01182251738,0.23629865132
20.004590034484863,0.0,0.0,0.0,0.10268113,0.0,0.0,0.01387613998,0.23091658376
20.072582006454468,0.0,0.0,-0.047212135,0.1567792,0.0,0.0,0.01701172398,0.22445287608
20.124582052230835,0.0,0.0,-0.088813685,0.202540904,0.0,0.0,0.02106254206,0.21607517563999998
20.180636882781982,0.0,0.0,-0.088813685,0.298224479,0.0,0.0,0.0270270316399999,0.20661583506
20.232686042785645,0.0,0.0,-0.088813685,0.423045158,0.0,0.0,0.0354879348,0.19665727577999997
20.28464698791504,0.0,0.0,-0.088813685,0.5,0.0,0.0,0.0454879348,0.18669871649999997
20.384784936904907,0.0,0.0,-0.088813685,0.5,0.0,0.0,0.0554879348,0.17674015722
20.47672200202942,0.0,0.0,-0.055532444,0.5,0.0,0.0,0.0654879348,0.16678159794
20.59676098823548,0.0,0.0,-0.047212135,0.5,0.0,0.0,0.0754879348,0.15682303866000002
20.652751922607425,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.0854879348,0.14819572886000001
20.75294589996338,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.0954879348,0.14006763776
20.853128910064697,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1054879348,0.13235556204
20.953191995620728,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1154879348,0.12464348632
21.05322504043579,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1254879348,0.11626578588000001
21.15335798263549,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1354879348,0.10763847608
21.25347304344177,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1454879348,0.09892796356000001
21.353571891784668,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1554879348,0.08996784168000001
21.45370101928711,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1654879348,0.08059170442000001
21.553852081298828,0.0,0.0,-0.030571515,0.5,0.0,0.0,0.1754879348,0.07121556715999999
21.657166957855225,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.1854879348,0.0618394299
21.757320880889893,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.1954879348,0.0532121201
21.857456922531128,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.2054879348,0.044751216940000005
21.95754909515381,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.2154879348,0.03653992312
22.05770897865296,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.2254879348,0.0283286293
22.157793045043945,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.2354879348,0.01961811678
22.25795602798462,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.2454879348,0.01340401844
22.35803699493408,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.2554879348,0.01340401844
22.4581298828125,0.0,0.0,-0.022251206,0.5,0.0,0.0,0.2654879348,0.01340401844
22.50940108299256,0.0,0.0,-0.005610587,0.5,0.0,0.0,0.2754879348,0.01340401844
22.57740902900696,0.0,0.0,0.0,0.5,0.0,0.0,0.2854879348,0.01340401844
22.661463022232056,0.0,0.0,0.0,0.5,0.0,0.0,0.2954879348,0.01340401844
22.761636972427368,0.0,0.0,0.0,0.5,0.0,0.0,0.3054879348,0.01340401844
22.86176705360413,0.0,0.0,0.0,0.5,0.0,0.0,0.3154879348,0.012848051499999999
22.961896896362305,0.0,0.0,0.0,0.5,0.0,0.0,0.3254879348,0.012292084559999998
23.06202507019043,0.0,0.0,0.0,0.5,0.0,0.0,0.3354879348,0.0107376805
23.162153005599976,0.0,0.0,0.0,0.5,0.0,0.0,0.3454879348,0.00810163618
23.26226806640625,0.0,0.0,0.0,0.5,0.0,0.0,0.3554879348,0.00430042744
23.3623640537262,0.0,0.0,0.0,0.5,0.0,0.0,0.3654879348,0.0
23.462502002716064,0.0,0.0,0.0,0.5,0.0,0.0,0.3754879348,0.0
23.562582969665527,0.0,0.0,0.0,0.5,0.0,0.0,0.3854879348,0.0
23.66275000572205,0.0,0.0,0.0,0.5,0.0,0.0,0.3954879348,0.0
23.76295495033264,0.0,0.0,0.0,0.5,0.0,0.0,0.4054879348,0.0
23.863065004348755,0.0,0.0,0.0,0.5,0.0,0.0,0.4154879348,0.0
23.963227033615112,0.0,0.0,0.0,0.5,0.0,0.0,0.4254879348,0.0
24.063318014144897,0.0,0.0,0.0,0.5,0.0,0.0,0.43509837404,0.0
24.16339492797852,0.0,0.0,0.0,0.5,0.0,0.0,0.4432111576199999,0.0
24.263500928878784,0.0,0.0,0.0,0.5,0.0,0.0,0.45107433184,0.0
24.36366605758667,0.0,0.0,0.0,0.5,0.0,0.0,0.4586046936999999,0.0
24.463674068450928,0.0,0.0,0.0,0.5,0.0,0.0,0.46613505556,0.0
24.52217102050781,0.0,0.0,0.0,0.435525626,0.0,0.0,0.47237592994,0.0
24.57419204711914,0.0,0.0,0.0,0.423045158,0.0,0.0,0.4787832105,0.0
24.62619996070861,0.0,0.0,0.0,0.0,0.0,0.0,0.4756476265,0.0
24.726330041885376,0.0,0.0,0.0,0.0,0.0,0.0,0.47159680842,0.0
24.826488971710205,0.0,0.0,0.0,0.0,0.0,0.0,0.46563231884,0.0
24.92663097381592,0.0,0.0,0.0,0.0,0.0,0.0,0.45717141568,0.0
25.02674508094788,0.0,0.0,0.0,0.0,0.0,0.0,0.44717141568,0.0
25.142324924469,0.0,0.0,0.0,-0.031926375,0.0,0.0,0.43653288818,0.0
25.194381952285767,0.0,0.0,0.0,-0.019445913,0.0,0.0,0.42614396992,0.0
25.24634790420532,0.0,0.0,0.0,0.0,0.0,0.0,0.4161439699199999,0.0
25.34647297859192,0.0,0.0,0.0,0.0,0.0,0.0,0.4061439699199999,0.0
25.398415088653564,0.0,0.0,0.0,-0.102649003,0.0,0.0,0.3940909898599999,0.0
25.45043396949768,0.0,0.0,0.0,-0.181708008,0.0,0.0,0.3804568297,0.0
25.52244591712952,0.0,0.0,0.072237313,-0.194188476,0.0,0.0,0.36657306018,0.0
25.622504949569706,0.0,0.0,0.005674837,-0.194188476,0.0,0.0,0.35268929066,0.0
25.734545946121216,0.0,0.0,0.005674837,-0.214989245,0.0,0.0,0.33838950576,0.0
25.786531925201416,0.0,0.0,0.038956076,-0.260750949,0.0,0.0,0.32317448678,0.0
25.83858609199524,0.0,0.0,0.055596694,-0.302352488,0.0,0.0,0.30712743702,0.0
25.890552043914795,0.0,0.0,0.055596694,-0.331489652,0.0,0.0,0.29049764398,0.0
25.990694046020508,0.0,0.0,0.055596694,-0.331489652,0.0,0.0,0.27386785094,0.0
26.09080600738525,0.0,0.0,0.055596694,-0.331489652,0.0,0.0,0.2572380579,0.0
26.19092106819153,0.0,0.0,0.055596694,-0.331489652,0.0,0.0,0.24060826486,0.0
26.29112696647644,0.0,0.0,0.055596694,-0.331489652,0.0,0.0,0.22397847182,0.0
26.39115810394287,0.0,0.0,0.055596694,-0.331489652,0.0,0.0,0.20734867878,0.0
26.49128007888794,0.0,0.0,0.055596694,-0.331489652,0.0,0.0,0.1907188857399999,0.0
26.606800079345703,0.0,0.0,0.013995146,-0.331489652,0.0,0.0,0.1740890926999999,0.0
26.742871046066284,0.0,0.0,0.0,-0.331489652,0.0,0.0,0.15745929966,0.0
26.80288600921631,0.0,0.0,0.0,-0.302352488,0.0,0.0,0.1414122499,0.0
26.906886100769043,0.0,0.0,0.0,-0.302352488,0.0,0.0,0.12536520014,0.0
27.00704407691956,0.0,0.0,0.0,-0.302352488,0.0,0.0,0.1093181503799999,0.0
27.07100510597229,0.0,0.0,0.0,-0.298192352,0.0,0.0,0.09335430334,0.0
27.171159982681274,0.0,0.0,0.0,-0.298192352,0.0,0.0,0.0773904563,0.0
27.271249055862427,0.0,0.0,0.0,-0.298192352,0.0,0.0,0.06142660926,0.0
27.36711502075196,0.0,0.0,0.0,-0.264911115,0.0,0.0,0.0461283869599999,0.0
27.427155017852783,0.0,0.0,0.0,-0.198348626,0.0,0.0,0.03216141444,0.0
27.503119945526123,0.0,0.0,0.0,-0.194188476,0.0,0.0,0.01827764492,0.0
27.603243112564087,0.0,0.0,0.0,-0.194188476,0.0,0.0,0.0043938753999999,0.0
27.68327307701111,0.0,0.0,0.0,-0.081848234,0.0,0.0,-0.00724308928,0.0
27.73522090911865,0.0,0.0,0.0,0.0,0.0,0.0,-0.01724308928,0.0
27.87939190864563,0.0,0.0,-0.338455081,-0.011125603,0.0,0.0,-0.02746560134,0.0
27.93132710456848,0.0,0.0,-0.754502714,-0.015285757,0.0,0.0,-0.03777131648,0.0
27.98335003852844,0.0,0.0,-1.0,-0.015285757,0.0,0.0,-0.04807703162,0.0
28.083508014678955,0.0,0.0,-1.0,-0.015285757,0.0,0.0,-0.05838274676,0.0
28.163361072540283,0.0,0.0,-1.0,-0.044406842,0.0,0.0,-0.0692708836,0.0
28.26335191726685,0.0,0.0,-1.0,-0.044406842,0.0,0.0,-0.08015902044,0.0
28.363490104675293,0.0,0.0,-1.0,-0.044406842,0.0,0.0,-0.09104715728,0.0
28.463601112365723,0.0,0.0,-1.0,-0.044406842,0.0,0.0,-0.10193529412,0.0
28.56375002861023,0.0,0.0,-1.0,-0.044406842,0.0,0.0,-0.11282343096,0.0
28.62748003005981,0.0,0.0,-1.0,-0.081848234,0.0,0.0,-0.12446039564,0.0
28.68347191810608,0.0,0.0,-1.0,-0.106809162,0.0,0.0,-0.1365965788799999,0.0
28.823559045791622,0.0,0.0,-1.0,-0.210829094,0.0,0.0,-0.14952367328,0.0
28.923719882965088,0.0,0.0,-1.0,-0.210829094,0.0,0.0,-0.16220115832,0.0
29.02389597892761,0.0,0.0,-1.0,-0.210829094,0.0,0.0,-0.1664177402,0.0
29.12401008605957,0.0,0.0,-1.0,-0.210829094,0.0,0.0,-0.17063432208,0.0
29.2197790145874,0.0,0.0,-1.0,-0.090168543,0.0,0.0,-0.17243769294,0.0
29.27169394493103,0.0,0.0,-1.0,-0.056887306,0.0,0.0,-0.17357543906,0.0
29.371854066848755,0.0,0.0,-1.0,-0.056887306,0.0,0.0,-0.17471318518,0.0
29.43580389022827,0.0,0.0,-0.920908868,-0.081848234,0.0,0.0,-0.1757116223599999,0.0
29.491849899291992,0.0,0.0,-0.912588537,-0.13593024,0.0,0.0,-0.1780413089,0.0
29.5438129901886,0.0,0.0,-0.912588537,-0.156747073,0.0,0.0,-0.1811762503599999,0.0
29.651917934417725,0.0,0.0,-0.679619908,-0.156747073,0.0,0.0,-0.18431119182,0.0
29.70391607284546,0.0,0.0,-0.571423769,-0.160907239,0.0,0.0,-0.1854763565399999,0.0
29.767990112304688,0.0,0.0,-0.213618323,0.0,0.0,0.0,-0.18184219638,0.0
29.81988310813904,0.0,0.0,0.0,0.0,0.0,0.0,-0.17795842686,0.0
29.92006802558899,0.0,0.0,0.0,0.0,0.0,0.0,-0.17407465734,0.0
30.02017593383789,0.0,0.0,0.0,0.0,0.0,0.0,-0.16977487244,0.0
30.16413402557373,0.0,0.0,0.0,0.0,-0.023606068,0.0,-0.16455985346,-0.00047212136
30.224119901657104,0.0,0.0,0.0,0.0,-0.115129471,0.0,-0.1585128036999999,-0.00277471078
30.28809404373169,0.0,0.0,0.0,0.0,-0.23995018,0.001134967,-0.15188301066,-0.007573714380000001
30.34009099006653,0.0,0.0,0.0,0.0,-0.298192352,0.007791215,-0.14525321762,-0.01353756142
30.3921160697937,0.0,0.0,0.0,0.0,-0.327313423,0.011119339,-0.13862342458,-0.02008382988
30.444133043289185,0.0,0.0,0.0,0.0,-0.352290422,0.011119339,-0.13199363154,-0.027129638319999996
30.54431200027465,0.0,0.0,0.0,0.0,-0.352290422,0.011119339,-0.1253638385,-0.03417544676
30.612138986587524,0.0,0.0,0.0,0.0,-0.356450558,0.024431834,-0.1187340454599999,-0.041304457919999996
30.71625804901123,0.0,0.0,0.0,0.0,-0.389731795,0.024431834,-0.11210425242,-0.049099093819999995
30.768234968185425,0.0,0.0,0.0,0.0,-0.402212262,0.024431834,-0.10547445938,-0.05714333906
30.860274076461792,0.0,0.0,0.0,0.0,-0.468774736,0.059377134,-0.09884466634,-0.06651883378
30.91623592376709,0.0,0.0,0.0,0.0,-0.485415369,0.072696054,-0.09279761658,-0.07622714116
30.99227499961853,0.0,0.0,0.0,0.0,-0.5,0.079352301,-0.0867505668199999,-0.08622714115999999
31.064357042312626,0.0,0.0,0.0,0.0,-0.5,0.06271168,-0.08070351706,-0.09622714115999999
31.176389932632446,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.07473967002,-0.10622714116
31.240350008010864,0.0,0.0,0.0,0.0,-0.5,0.024431834,-0.06877582298,-0.11622714115999999
31.34046196937561,0.0,0.0,0.0,0.0,-0.5,0.024431834,-0.06281197594,-0.12622714116
31.440587043762207,0.0,0.0,0.0,0.0,-0.5,0.024431834,-0.05751375364,-0.13622714115999998
31.540709972381592,0.0,0.0,0.0,0.0,-0.5,0.024431834,-0.05354678112,-0.14622714116
31.640834093093872,0.0,0.0,0.0,0.0,-0.5,0.024431834,-0.0496630116,-0.15622714116
31.74099111557007,0.0,0.0,0.0,0.0,-0.5,0.024431834,-0.04577924208,-0.16622714116
31.82462191581726,0.0,0.0,-0.17201677,0.0,-0.5,0.024431834,-0.0441422774,-0.17622714116000002
31.876573085784912,0.0,0.0,-0.230258942,0.0,-0.5,0.024431834,-0.0441422774,-0.18622714116
31.94464111328125,0.0,0.0,-0.355095714,0.0,-0.5,0.02110371,-0.04391976534,-0.19622714116
31.99664092063904,0.0,0.0,-0.371736318,0.0,-0.5,0.02110371,-0.0436140502,-0.20622714116000002
32.12876510620117,0.0,0.0,-0.263540179,0.0,-0.5,0.02110371,-0.04330833506,-0.21622714116
32.22076892852783,0.0,0.0,-0.022251206,0.0,-0.5,0.02110371,-0.04300261992,-0.22622714116
32.27272701263428,0.0,0.0,0.0,0.0,-0.5,0.02110371,-0.04211448308,-0.23622714116000001
32.372857093811035,0.0,0.0,0.0,0.0,-0.5,0.02110371,-0.0412263462399999,-0.24622714116
32.47313094139099,0.0,0.0,0.0,0.0,-0.5,0.02110371,-0.0403382094,-0.25622714116
32.57318997383118,0.0,0.0,0.0,0.0,-0.5,0.02110371,-0.03945007256,-0.26622714116
32.67327809333801,0.0,0.0,0.0,0.0,-0.5,0.02110371,-0.0385619357199999,-0.27622714116
32.773399114608765,0.0,0.0,0.0,0.0,-0.5,0.02110371,-0.03692497104,-0.28622714116000003
32.873491048812866,0.0,0.0,0.0,0.0,-0.5,0.02110371,-0.0347887878,-0.29622714116
32.964953899383545,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.0305722059199999,-0.30622714116
33.065123081207275,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.0263556240399999,-0.31622714116
33.1652410030365,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.0221390421599999,-0.32622714115999996
33.26540994644165,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.0179224602799999,-0.33622714115999996
33.3654990196228,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.01611908942,-0.34622714116
33.46563196182251,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.0149813432999999,-0.35622714116
33.56576704978943,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.0138435971799999,-0.36622714116
33.66590595245361,0.0,0.0,0.0,0.0,-0.5,0.027759957,-0.0122066324999999,-0.37622714116
33.71721696853638,0.0,0.0,0.0,0.0,-0.5,0.041072452,-0.0094880276999999,-0.38622714115999995
33.76923394203186,0.0,0.0,0.0,0.0,-0.5,0.042736515,-0.0063530862399999,-0.39622714115999996
33.88133001327515,0.0,0.0,0.0,0.0,0.0,0.0,-0.0032181447799999,-0.39622714115999996
33.9814190864563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.39622714115999996
34.08155798912048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.39622714115999996
34.18169689178467,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.39622714115999996
34.28183197975159,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.39622714115999996
34.382071018218994,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.39622714115999996
34.48226499557495,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.3957550198
34.58215308189392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.39345243038
34.682267904281616,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.38865342678
34.78239607810974,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-0.38268957973999995
34.9096839427948,0.0,0.0,0.0,0.0,0.202540904,0.0,0.0,-0.3720924932
34.96166491508484,0.0,0.0,0.0,0.0,0.5,0.0,0.0,-0.35504668476
35.06177997589111,0.0,0.0,0.0,0.0,0.5,0.0,0.0,-0.33800087632
35.16189002990723,0.0,0.0,0.0,0.0,0.5,0.0,0.0,-0.32087186515999994
35.2622230052948,0.0,0.0,0.0,0.0,0.5,0.0,0.0,-0.30307722926
35.36223006248474,0.0,0.0,0.0,0.0,0.5,0.0,0.0,-0.28503298402
35.462340116500854,0.0,0.0,0.0,0.0,0.5,0.0,0.0,-0.2656574893
35.56245803833008,0.0,0.0,0.0,0.0,0.5,0.0,0.0,-0.24594918191999998
35.69801688194275,0.0,0.0,0.09719824,0.0,0.485447496,0.0,0.0,-0.22624023199999999
35.75000500679016,0.0,0.0,0.172081023,-0.002805294,0.418885022,0.0,-5.610587999999833e-05,-0.20786253155999998
35.80195903778076,0.0,0.0,0.122159168,-0.002805294,0.25662291,0.0,-0.0001122117599999,-0.19273007336
35.85397911071777,0.0,0.0,0.0,-0.002805294,0.0,0.0,-0.0001683176399999,-0.18273007336
35.91000699996948,0.0,0.0,0.0,0.0,0.0,0.0,-0.0001683176399999,-0.17273007335999999
36.02215790748596,0.0,0.0,0.246963814,-0.081848234,0.0,0.0,-0.0018052823199999,-0.16273007336
36.074037075042725,0.0,0.0,0.3135584,-0.094328694,0.0,0.0,-0.0036918561999999,-0.15273007336
36.13008689880371,0.0,0.0,0.430042744,-0.148410708,0.0,0.0,-0.0066600703599999,-0.14273007336000001
36.19010996818543,0.0,0.0,0.130479485,-0.160907239,0.0,0.0,-0.00987821514,-0.13273007336
36.24209308624268,0.0,0.0,0.0,-0.119289629,0.0,0.0,-0.01226400772,-0.12273007336000001
36.34225606918335,0.0,0.0,0.0,-0.119289629,0.0,0.0,-0.0146498003,-0.11273007336000002
36.39434099197388,0.0,0.0,0.0,-0.210829094,0.0,0.0,-0.01886638218,-0.10273007336000001
36.44619798660278,0.0,0.0,0.0,-0.23995018,0.0,0.0,-0.02366538578,-0.09273007336000001
36.52622294425965,0.0,0.0,0.0,-0.198348626,0.0,0.0,-0.0276323582999999,-0.08273007336
36.58221292495728,0.0,0.0,0.0,-0.16922754,0.0,0.0,-0.0310169091,-0.07273007336
36.71831703186035,0.0,0.0,0.0,-0.185868159,0.0,0.0,-0.03473427228,-0.06273007336
36.86235499382019,0.0,0.0,0.0,-0.23995018,0.0,0.0,-0.03953327588,-0.05273007336
36.96246600151062,0.0,0.0,0.0,-0.23995018,0.0,0.0,-0.04433227948,-0.04273007336
37.05442094802856,0.0,0.0,0.0,-0.214989245,0.0,0.0,-0.04863206438,-0.03273007336
37.15448498725891,0.0,0.0,0.0,-0.214989245,0.0,0.0,-0.05293184928,-0.022730073360000002
37.254456996917725,0.0,0.0,0.072237313,-0.214989245,0.0,0.0,-0.05723163418,-0.01273007336
37.35842990875244,0.0,0.0,0.038956076,-0.214989245,0.0,0.0,-0.06153141908,-0.0027300733600000003
37.41445589065552,0.0,0.0,0.0,-0.214989245,0.0,0.0,-0.06583120398,0.0072699266399999995
37.48647689819336,0.0,0.0,0.0,-0.210829094,0.0,0.0,-0.0700477858599999,0.01726992664
37.53852796554565,0.0,0.0,0.0,-0.194188476,0.0,0.0,-0.07393155538,0.02726992664
37.59856605529785,0.0,0.0,0.0,-0.144250557,0.0,0.0,-0.07681656652,0.03726992664
37.65462303161621,0.0,0.0,0.0,-0.052727152,0.0,0.0,-0.07787110956,0.04726992664
37.70659399032593,0.0,0.0,0.0,0.0,0.0,0.0,-0.07787110956,0.057269926639999996
37.806756019592285,0.0,0.0,0.0,0.0,0.0,0.0,-0.07787110956,0.06726992664
37.90684103965759,0.0,0.0,0.0,0.0,0.0,0.0,-0.07787110956,0.07726992664
38.00705695152283,0.0,0.0,0.0,0.0,0.0,0.0,-0.07787110956,0.08726992664000001
38.150803089141846,0.0,0.0,0.0,0.0,0.215021372,0.0,-0.07787110956,0.10157035408000001
38.20279598236084,0.0,0.0,0.0,0.0,0.406404555,-0.019426799,-0.07787110956,0.10969844517999999
38.254815101623535,0.0,0.0,0.0,0.0,0.5,-0.041059601,-0.07787110956,0.11969844517999999
38.354963064193726,0.0,0.0,0.0,0.0,0.5,-0.041059601,-0.07787110956,0.12969844517999998
38.48289489746094,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.13969844518
38.583154916763306,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.14969844517999997
38.68315100669861,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.15969844517999998
38.78334093093872,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.16969844518
38.88339900970459,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.17969844518
38.9835319519043,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.18969844517999998
39.0836329460144,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.19969844518
39.18375110626221,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.2838659286499,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.38401699066162,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.48422408103943,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.58442497253418,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.68440508842468,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.78449296951294,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.88459897041321,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.2056476271
39.98468804359436,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07787110956,0.20593867717999997
40.08479690551758,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07781500368,0.20756097673999999
40.185003995895386,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.0777588978,0.21242851854
40.28512310981751,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07770279192,0.22242851854
40.38514399528504,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07770279192,0.23242851854000002
40.48528003692627,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07606582724,0.24242851854000003
40.5854229927063,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.07417925336,0.25242851854000004
40.685518980026245,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.0712110392,0.26242851854
40.785675048828125,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.06799289442,0.27242851854
40.8858060836792,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.06560710184,0.28242851854
40.98604202270508,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.06322130926,0.29242851854
41.08624505996704,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.05900472738,0.30242851854
41.18615698814392,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.05420572378,0.31242851854000003
41.286242961883545,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.05023875126,0.32242851854
41.38638710975647,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.04685420046,0.33242851854
41.48645496368408,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.04313683728,0.34242851854
41.58662509918213,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.0383378336799999,0.35242851854
41.68672800064087,0.0,0.0,0.0,0.0,0.5,-0.034403354,-0.03353883008,0.36242851854
41.824135065078735,0.0,0.0,0.0,0.0,0.5,-0.026083046,-0.0292390451799999,0.37242851854000003
41.90016794204712,0.0,0.0,0.0,0.0,0.5,-0.024418984,-0.0249392602799999,0.38242851854000004
42.00016498565674,0.0,0.0,0.0,0.0,0.5,-0.024418984,-0.0206394753799999,0.39242851854
42.100334882736206,0.0,0.0,0.0,0.0,0.5,-0.024418984,-0.01633969048,0.40242851854
42.20039796829224,0.0,0.0,0.0,0.0,0.5,-0.024418984,-0.01203990558,0.41242851854
42.30052995681763,0.0,0.0,0.0,0.0,0.5,-0.024418984,-0.0078233236999999,0.42242851854
42.41219401359558,0.0,0.0,0.0,0.0,0.5,-0.016098674,-0.0039395541799999,0.43242851854000003
42.51226305961609,0.0,0.0,0.0,0.0,0.5,-0.016098674,-0.0010545430399999,0.44242851854000004
42.612459897995,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.45242851854
42.71261692047119,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.46242851854
42.8127748966217,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.47242851854
42.9128680229187,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.48242851854
43.0129508972168,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.49242851854
43.11304807662964,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.49812809109999995
43.21317005157471,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.5
43.31327700614929,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.5
43.41344094276428,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.5
43.51353096961975,0.0,0.0,0.0,0.0,0.5,-0.016098674,0.0,0.5
43.60059905052185,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.49
43.70073890686035,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.48
43.80093002319336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.47
43.90106010437012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46
44.001144886016846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.45
44.10122299194336,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.44
44.2014000415802,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.43
44.30145192146301,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.42
44.4015519618988,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.41
44.50168800354004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.4
44.60180997848511,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.39
44.70525407791138,0.0,0.0,0.0,0.0,-0.127609938,0.0,0.0,0.37744780124
44.75704789161682,0.0,0.0,0.0,0.0,-0.23995018,0.0,0.0,0.36264879764
44.80902409553528,0.0,0.0,0.0,0.0,-0.281551719,0.0,0.0,0.34701776326
44.86509108543396,0.0,0.0,0.0,0.0,-0.281551719,-0.01277055,0.0,0.33138672888000004
44.98111009597778,0.0,0.0,0.0,0.0,-0.298192352,-0.01277055,0.0,0.31542288184
45.08121204376221,0.0,0.0,0.0,0.0,-0.298192352,-0.01277055,0.0,0.2994590348
45.19320201873779,0.0,0.0,0.0,0.0,-0.260750949,-0.004450241,0.0,0.28424401582000003
45.24520993232727,0.0,0.0,0.0,0.0,-0.190028325,0.0,0.0,0.27044344932000003
45.30115103721619,0.0,0.0,0.0,0.0,-0.177547857,0.0,0.0,0.25689249218
45.44130706787109,0.0,0.0,0.0,-0.052727152,-0.177547857,0.0,-0.0010545430399999,0.24334153504
45.4932279586792,0.0,0.0,0.080557622,-0.223309562,-0.152586922,0.0,-0.0055207342799999,0.2302897966
45.545372009277344,0.0,0.0,0.155440405,-0.302352488,-0.119289629,0.0,-0.0115677840399999,0.21790400402
45.59736204147339,0.0,0.0,0.155440405,-0.306512654,-0.069367766,0.0,-0.01769803712,0.2065166487
45.653435945510864,0.0,0.0,0.155440405,-0.277391553,0.0,0.0,-0.0232458681799999,0.19651664870000002
45.70528507232666,0.0,0.0,0.155440405,-0.248270482,0.0,0.0,-0.0282112778199999,0.1865166487
45.7613410949707,0.0,0.0,0.09719824,-0.181708008,0.0,0.0,-0.03184543798,0.1765166487
45.81337094306946,0.0,0.0,0.005674837,-0.131770089,0.0,0.0,-0.03448083976,0.16651664870000002
45.86940288543701,0.0,0.0,0.0,-0.102649003,0.0,0.0,-0.03653381982,0.1565166487
45.93338298797608,0.0,0.0,0.0,-0.094328694,0.0,0.0,-0.0384203937,0.1465166487
46.03352189064026,0.0,0.0,0.0,-0.094328694,0.0,0.0,-0.0403069675799999,0.13651664870000002
46.13357090950012,0.0,0.0,0.0,-0.094328694,0.0,0.0,-0.04219354146,0.1265166487
46.20148992538452,0.0,0.0,0.038956076,-0.148410708,0.0,0.0,-0.04516175562,0.11651664870000002
46.25348401069641,0.0,0.0,0.09719824,-0.160907239,0.0,0.0,-0.0483799004,0.10651664870000001
46.30551791191101,0.0,0.0,0.197041959,-0.248270482,0.0,0.0,-0.0533453100399999,0.09651664870000001
46.40567207336426,0.0,0.0,0.197041959,-0.248270482,0.0,0.0,-0.05831071968,0.08651664870000002
46.50558090209961,0.0,0.0,0.130479485,-0.248270482,0.0,0.0,-0.06327612932,0.07651664870000001
46.55758094787598,0.0,0.0,0.130479485,-0.252430648,0.0,0.0,-0.06832474228,0.0665166487
46.657686948776245,0.0,0.0,0.130479485,-0.252430648,0.0,0.0,-0.07337335524,0.05651664869999999
46.7578558921814,0.0,0.0,0.130479485,-0.252430648,0.0,0.0,-0.0784219682,0.046516648699999996
46.81377196311951,0.0,0.0,0.013995146,-0.252430648,0.0,0.0,-0.08347058116,0.0365166487
46.86569809913635,0.0,0.0,0.0,-0.235790014,0.0,0.0,-0.0881863814399999,0.026516648700000003
46.933758020401,0.0,0.0,0.0,-0.235790014,0.0,0.0,-0.0929021817199999,0.0165166487
47.01780605316162,0.0,0.0,0.0,-0.285711884,0.0,0.0,-0.0986164194,0.0065166487000000006
47.06977605819702,0.0,0.0,0.0,-0.298192352,0.0,0.0,-0.10458026644,-0.0034833512999999992
47.16182899475098,0.0,0.0,0.0,-0.306512654,0.0,0.0,-0.11071051952,-0.0134833513
47.261934995651245,0.0,0.0,0.0,-0.306512654,0.0,0.0,-0.1168407725999999,-0.023483351299999997
47.39401197433472,0.0,0.0,0.0,-0.248270482,0.0,0.0,-0.12180618224,-0.0334833513
47.5059769153595,0.0,0.0,0.0,-0.194188476,0.0,0.0,-0.12568995176,-0.0434833513
47.55805993080139,0.0,0.0,0.0,-0.011125603,0.0,0.0,-0.12591246382,-0.053483351299999995
47.60996699333191,0.0,0.0,0.0,0.0,0.0,0.0,-0.12591246382,-0.053483351299999995
47.67811393737793,0.0,0.0,-0.330134779,0.0,0.0,0.0,-0.12591246382,-0.053483351299999995
47.73006296157837,0.0,0.0,-0.62134558,0.0,0.0,0.0,-0.12591246382,-0.053483351299999995
47.782084941864014,0.0,0.0,-0.912588537,0.0,0.0,0.0,-0.12591246382,-0.053483351299999995
47.83809399604797,0.0,0.0,-0.970830739,-0.002805294,0.0,0.0,-0.1259685697,-0.053483351299999995
47.89006209373474,0.0,0.0,-0.987471342,-0.002805294,0.0,0.0,-0.12602467558,-0.053483351299999995
47.958091020584106,0.0,0.0,-1.0,-0.002805294,0.0,0.0,-0.12608078146,-0.053483351299999995
48.01417589187622,0.0,0.0,-1.0,-0.019445913,0.0,0.0,-0.12646969972,-0.053483351299999995
48.14218807220459,0.0,0.0,-1.0,-0.027766222,0.0,0.0,-0.12702502416,-0.053483351299999995
48.19829797744751,0.0,0.0,-0.804424524,0.0,0.0,0.0,-0.12702502416,-0.053483351299999995
48.25433397293091,0.0,0.0,-0.771143317,0.0,0.0,0.0,-0.12702502416,-0.053483351299999995
48.3622829914093,0.0,0.0,-0.754502714,-0.011125603,0.0,0.0,-0.1272475362199999,-0.050931152539999996
48.42630195617676,0.0,0.0,-0.737862051,-0.015285757,0.0,0.0,-0.12755325136,-0.04613214893999999
48.52635097503662,0.0,0.0,-1.0,-0.077688076,0.0,0.0,-0.12910701288,-0.040501114559999996
48.62646508216858,0.0,0.0,-1.0,-0.077688076,0.0,0.0,-0.1306607743999999,-0.03487008018
48.726430892944336,0.0,0.0,-1.0,-0.044406842,0.0,0.0,-0.1315489112399999,-0.02890623314
48.83844494819641,0.0,0.0,-1.0,-0.031926375,0.0,0.0,-0.13218743874,-0.0229423861
48.89843511581421,0.0,0.0,-1.0,-0.015285757,0.0,0.0,-0.13249315388,-0.01772736712
48.99853992462158,0.0,0.0,-1.0,-0.015285757,0.0,0.0,-0.13279886902,-0.013926800620000002
49.09865999221802,0.0,0.0,-1.0,-0.015285757,0.0,0.0,-0.1331045841599999,-0.01037584348
49.15049409866333,0.0,0.0,-0.912588537,-0.011125603,0.0,0.0,-0.13227255318,-0.00682488634
49.20653796195984,0.0,0.0,-0.737862051,-0.011125603,0.0,0.0,-0.128028874,-0.0037731479
49.25850200653076,0.0,0.0,-0.712901115,-0.011125603,0.0,0.0,-0.1222043363,-0.0013873553199999999
49.31457209587097,0.0,0.0,-0.538142502,0.0,0.0,0.0,-0.11607408322,0.0
49.378567934036255,0.0,0.0,-0.538142502,0.0,0.0,0.0,-0.1105262521599999,0.0
49.44262504577637,0.0,0.0,-0.421658188,0.0,0.0,0.0,-0.10556084252,0.0
49.49861693382263,0.0,0.0,-0.230258942,0.0,0.0,0.0,-0.1019266823599999,0.0
49.554636001586914,0.0,0.0,-0.188657388,0.0,0.0,0.0,-0.09929128058,0.0
49.678744077682495,0.0,0.0,-0.396697253,0.0,0.0,0.0,-0.0972383005199999,0.0
49.73874807357788,0.0,0.0,-0.47990036,-0.031926375,0.0,0.0,-0.09599025414,0.0
49.79073095321655,0.0,0.0,-0.62134558,-0.056887306,0.0,0.0,-0.09524142638,0.0
49.846795082092285,0.0,0.0,-0.737862051,-0.056887306,0.0,0.0,-0.0944925986199999,0.0
49.89876008033752,0.0,0.0,-0.829385459,-0.065207615,0.0,0.0,-0.0928285367599999,0.0
50.00280499458313,0.0,0.0,-0.870986998,-0.069367766,0.0,0.0,-0.0909977473,0.0
50.10297608375549,0.0,0.0,-0.870986998,-0.069367766,0.0,0.0,-0.0874196929799999,0.0
50.17090797424317,0.0,0.0,-0.729541779,-0.077688076,0.0,0.0,-0.08400804486,0.0
50.22292709350586,0.0,0.0,-0.255219877,0.0,0.0,0.0,-0.0790426352199999,0.0
50.274961948394775,0.0,0.0,-0.005610587,0.0,0.0,0.0,-0.07399402226,0.0
50.326894998550415,0.0,0.0,0.0,0.0,0.0,0.0,-0.0689454092999999,0.0
50.42705202102661,0.0,0.0,0.0,0.0,0.0,0.0,-0.0638967963399999,0.0
50.52713894844055,0.0,0.0,0.0,0.0,0.0,0.0,-0.0588481833799999,0.0
50.63914299011231,0.0,0.0,0.338519335,0.0,0.0,0.0,-0.0541323830999999,0.0
50.69120001792908,0.0,0.0,0.479964584,0.0,0.0,0.0,-0.04941658282,0.0
50.83523511886597,0.0,0.0,0.0,0.0,0.0,0.0,-0.0437023451399999,0.0
50.93540096282959,0.0,0.0,0.0,0.0,0.0,0.0,-0.0377384981,0.0
51.03551197052002,0.0,0.0,0.0,0.0,0.0,0.0,-0.0316082450199999,0.0
51.1356201171875,0.0,0.0,0.0,0.0,0.0,0.0,-0.0254779919399999,0.0
51.28331398963928,0.0,0.0,0.0,0.252462775,0.0,0.0,-0.0154633267999999,0.0
51.335284948349,0.0,0.0,0.0,0.348162383,0.0,0.0,-0.0046163096199999,0.0
51.43130397796631,0.0,0.0,0.0,0.348162383,0.0,0.0,0.0025694501,0.0
51.52337098121643,0.0,0.0,0.0,0.464646727,0.0,0.0,0.01186238464,0.0
51.57535195350647,0.0,0.0,0.0,0.5,0.0,0.0,0.02186238464,0.0
51.6754961013794,0.0,0.0,0.0,0.5,0.0,0.0,0.03186238464,0.0
51.77563190460205,0.0,0.0,0.0,0.5,0.0,0.0,0.04186238464,0.0
51.875792026519775,0.0,0.0,0.0,0.5,0.0,0.0,0.05191849052,0.0
51.97597503662109,0.0,0.0,0.0,0.5,0.0,0.0,0.0619745964,0.0
52.07547688484192,0.0,0.0,0.0,0.5,0.0,0.0,0.07203070228,0.0
52.17562198638916,0.0,0.0,0.0,0.5,0.0,0.0,0.08241962054,0.0
52.27571797370911,0.0,0.0,0.0,0.5,0.0,0.0,0.0929749449799999,0.0
52.37574601173401,0.0,0.0,0.0,0.5,0.0,0.0,0.1029749449799999,0.0
52.47592711448669,0.0,0.0,0.0,0.5,0.0,0.0,0.1129749449799999,0.0
52.5760509967804,0.0,0.0,0.0,0.5,0.0,0.0,0.1231974570399999,0.0
52.67620301246643,0.0,0.0,0.0,0.5,0.0,0.0,0.13350317218,0.0
52.81984210014343,0.0,0.0,0.0,0.5,0.0,0.0,0.1450569337,0.0
52.91998505592346,0.0,0.0,0.0,0.5,0.0,0.0,0.15661069522,0.0
52.99184393882752,0.0,0.0,0.0,0.5,0.0,0.0,0.16749883206,0.0
53.09200096130371,0.0,0.0,0.0,0.5,0.0,0.0,0.1781373595599999,0.0
53.15189003944397,0.0,0.0,0.005674837,0.5,0.0,0.0,0.1884430747,0.0
53.27993607521057,0.0,0.0,0.038956076,0.5,0.0,0.0,0.19874878984,0.0
53.38014388084412,0.0,0.0,0.038956076,0.5,0.0,0.0,0.20905450498,0.0
53.43203997612,0.0,0.0,0.055596694,0.5,0.0,0.0,0.21927701704,0.0
53.532073974609375,0.0,0.0,0.055596694,0.5,0.0,0.0,0.2294995291,0.0
53.63220000267029,0.0,0.0,0.055596694,0.5,0.0,0.0,0.23972204116,0.0
53.7081310749054,0.0,0.0,0.072237313,0.5,0.0,0.0,0.24972204116,0.0
53.80819201469421,0.0,0.0,0.072237313,0.5,0.0,0.0,0.25972204116,0.0
53.90830206871033,0.0,0.0,0.072237313,0.5,0.0,0.0,0.26972204116,0.0
54.00839900970459,0.0,0.0,0.072237313,0.5,0.0,0.0,0.27972204116,0.0
54.10851502418518,0.0,0.0,0.072237313,0.5,0.0,0.0,0.28972204116,0.0
54.24826788902283,0.0,0.0,0.030635765,0.5,0.0,0.0,0.29972204116,0.0
54.3483510017395,0.0,0.0,0.030635765,0.5,0.0,0.0,0.31036056866,0.0
54.44848394393921,0.0,0.0,0.030635765,0.5,0.0,0.0,0.32149831478,0.0
54.53633999824524,0.0,0.0,0.122159168,0.5,0.0,0.0,0.3326360609,0.0
54.60036492347717,0.0,0.0,0.172081023,0.5,0.0,0.0,0.3439402132,0.0
54.65636706352234,0.0,0.0,0.238643497,0.5,0.0,0.0,0.3553275685200001,0.0
54.70842909812927,0.0,0.0,0.246963814,0.5,0.0,0.0,0.36671492384,0.0
54.80855894088745,0.0,0.0,0.246963814,0.5,0.0,0.0,0.3782686853600001,0.0
54.90864300727844,0.0,0.0,0.246963814,0.5,0.0,0.0,0.3882686853600001,0.0
55.0088119506836,0.0,0.0,0.246963814,0.5,0.0,0.0,0.39826868536,0.0
55.13257694244385,0.0,0.0,0.213682577,0.468806863,0.0,0.0,0.40764482262,0.0
55.22857904434204,0.0,0.0,0.172081023,0.5,0.0,0.0,0.41764482262,0.0
55.32872605323792,0.0,0.0,0.172081023,0.5,0.0,0.0,0.42764482262,0.0
55.40069699287415,0.0,0.0,0.147120103,0.5,0.0,0.0,0.43764482262,0.0
55.48867297172546,0.0,0.0,0.10551855,0.5,0.0,0.0,0.44764482262,0.0
55.56466197967529,0.0,0.0,0.09719824,0.5,0.0,0.0,0.45764482262,0.0
55.61673498153687,0.0,0.0,0.072237313,0.5,0.0,0.0,0.46764482262,0.0
55.66872501373291,0.0,0.0,0.005674837,0.5,0.0,0.0,0.47764482262,0.0
55.76887607574463,0.0,0.0,0.005674837,0.5,0.0,0.0,0.48764482262,0.0
55.868988037109375,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4925955671199999,0.0
55.96912908554077,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4956323194599999,0.0
56.0693199634552,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4986690718,0.0
56.16939091682434,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4993761372599999,0.0
56.26950192451477,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4993761372599999,0.0
56.369630098342896,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4993761372599999,0.0
56.469743967056274,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4993761372599999,0.0
56.56991100311279,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4993761372599999,0.0
56.66999888420105,0.0,0.0,0.005674837,0.5,0.0,0.0,0.4993761372599999,0.0
56.7771360874176,0.0,0.0,0.072237313,0.5,0.0,0.0,0.4993761372599999,0.0
56.87725496292114,0.0,0.0,0.072237313,0.5,0.0,0.0,0.4993761372599999,0.0
56.98121690750122,0.0,0.0,0.080557622,0.5,0.0,0.0,0.4993761372599999,0.0
57.11319589614868,0.0,0.0,0.10551855,0.5,0.0,0.0,0.4993761372599999,0.0
57.16523599624634,0.0,0.0,0.130479485,0.5,0.0,0.0,0.4993761372599999,0.0
57.21731996536255,0.0,0.0,0.405081809,0.448006094,0.0,0.0,0.4983362591399999,0.0
57.26928901672363,0.0,0.0,0.496605217,0.373123318,0.0,0.0,0.4957987255,0.0
57.32535195350647,0.0,0.0,0.596448958,0.331521779,0.0,0.0,0.4924291610799999,0.0
57.37733697891235,0.0,0.0,0.55484736,0.239982292,0.0,0.0,0.48722880692,0.0
57.42936491966248,0.0,0.0,0.496605217,0.198380753,0.0,0.0,0.4811964219799999,0.0
57.54141402244568,0.0,0.0,0.271924734,0.185900286,0.0,0.0,0.4749144277,0.0
57.59344100952149,0.0,0.0,0.10551855,0.173419818,0.0,0.0,0.46838282406,0.0
57.64942407608032,0.0,0.0,0.0,0.119321749,0.0,0.0,0.46076925904,0.0
57.70948791503906,0.0,0.0,0.0,0.006997573,0.0,0.0,0.4509092105,0.0
57.761411905288696,0.0,0.0,0.0,0.0,0.0,0.0,0.4409092105,0.0
57.861538887023926,0.0,0.0,0.0,0.0,0.0,0.0,0.4309092105,0.0
57.961687088012695,0.0,0.0,0.0,0.0,0.0,0.0,0.4209092104999999,0.0
58.06180906295776,0.0,0.0,0.0,0.0,0.0,0.0,0.4109092105,0.0
58.16198706626892,0.0,0.0,0.0,0.0,0.0,0.0,0.4009092105,0.0
59.97224807739258,0.0,0.0,0.0,0.0,0.0,0.0,0.3909092105,0.0
60.072330951690674,0.0,0.0,0.0,0.0,0.0,0.0,0.3809092105,0.0
60.17244410514832,0.0,0.0,0.0,0.0,0.0,0.0,0.3709092105,0.0
60.27264189720154,0.0,0.0,0.0,0.0,0.0,0.0,0.3609092104999999,0.0
60.37282395362854,0.0,0.0,0.0,0.0,0.0,0.0,0.3509092105,0.0
60.47294807434082,0.0,0.0,0.0,0.0,0.0,0.0,0.3409092105,0.0
60.57304310798645,0.0,0.0,0.0,0.0,0.0,0.0,0.3309092105,0.0


==> data/track_gps_modified.csv <==
time_seconds,X,Y,track_fid,track_seg_id,track_seg_point_id,ele,magvar,geoidheight,name,cmt,desc,src,link1_href,link1_text,link1_type,link2_href,link2_text,link2_type,sym,type,fix,sat,hdop,vdop,pdop,ageofdgpsdata,dgpsid,geotracker_meta
0.0,-122.26008706,37.87490864,0,0,0,72.26,,,,,,,,,,,,,,,,,,,,,,
116.0,-122.26010217,37.87480958,0,0,1,75.39,,,,,,,,,,,,,,,,,,,,,,
133.0,-122.26009106,37.87471548,0,0,2,77.58,,,,,,,,,,,,,,,,,,,,,,
151.0,-122.26005036,37.87462764,0,0,3,77.02,,,,,,,,,,,,,,,,,,,,,,
167.0,-122.26006423,37.87453222,0,0,4,76.52,,,,,,,,,,,,,,,,,,,,,,
184.0,-122.2600589,37.87443685,0,0,5,77.33,,,,,,,,,,,,,,,,,,,,,,
204.0,-122.26001677,37.87434957,0,0,6,76.78,,,,,,,,,,,,,,,,,,,,,,
216.0,-122.26000551,37.87425396,0,0,7,77.56,,,,,,,,,,,,,,,,,,,,,,
233.0,-122.25996763,37.87416518,0,0,8,80.16,,,,,,,,,,,,,,,,,,,,,,
257.0,-122.25998519,37.87407563,0,0,9,77.28,,,,,,,,,,,,,,,,,,,,,,
276.0,-122.25996211,37.87398573,0,0,10,76.34,,,,,,,,,,,,,,,,,,,,,,
288.0,-122.25995583,37.87389061,0,0,11,75.76,,,,,,,,,,,,,,,,,,,,,,
305.0,-122.25991588,37.87380548,0,0,12,73.79,,,,,,,,,,,,,,,,,,,,,,
317.0,-122.2598813,37.87371933,0,0,13,73.62,,,,,,,,,,,,,,,,,,,,,,
332.0,-122.25981169,37.87364425,0,0,14,71.33,,,,,,,,,,,,,,,,,,,,,,
346.0,-122.25971998,37.87358658,0,0,15,68.24,,,,,,,,,,,,,,,,,,,,,,
367.0,-122.25972228,37.87349373,0,0,16,66.51,,,,,,,,,,,,,,,,,,,,,,
383.0,-122.25981415,37.87343066,0,0,17,67.26,,,,,,,,,,,,,,,,,,,,,,
406.0,-122.2599062,37.87336435,0,0,18,68.36,,,,,,,,,,,,,,,,,,,,,,
424.0,-122.25998009,37.87329537,0,0,19,68.47,,,,,,,,,,,,,,,,,,,,,,
438.0,-122.26000631,37.87320387,0,0,20,66.68,,,,,,,,,,,,,,,,,,,,,,
453.0,-122.26001431,37.87311121,0,0,21,64.64,,,,,,,,,,,,,,,,,,,,,,
477.0,-122.26002379,37.87301969,0,0,22,63.98,,,,,,,,,,,,,,,,,,,,,,
495.0,-122.26005347,37.87292487,0,0,23,64.72,,,,,,,,,,,,,,,,,,,,,,
510.0,-122.2601097,37.87284239,0,0,24,65.5,,,,,,,,,,,,,,,,,,,,,,
523.0,-122.26017148,37.87276319,0,0,25,65.66,,,,,,,,,,,,,,,,,,,,,,
541.0,-122.26019492,37.87267305,0,0,26,64.14,,,,,,,,,,,,,,,,,,,,,,
560.0,-122.26020411,37.87258266,0,0,27,63.81,,,,,,,,,,,,,,,,,,,,,,
574.0,-122.26022454,37.87249336,0,0,28,63.66,,,,,,,,,,,,,,,,,,,,,,
588.0,-122.26025709,37.87240404,0,0,29,61.52,,,,,,,,,,,,,,,,,,,,,,
597.0,-122.26033512,37.87233845,0,0,30,62.54,,,,,,,,,,,,,,,,,,,,,,
712.0,-122.2602474,37.87240818,0,0,31,62.98,,,,,,,,,,,,,,,,,,,,,,
721.0,-122.26020663,37.87249708,0,0,32,62.44,,,,,,,,,,,,,,,,,,,,,,
730.0,-122.26018266,37.87258982,0,0,33,61.65,,,,,,,,,,,,,,,,,,,,,,
739.0,-122.26015869,37.87268302,0,0,34,61.87,,,,,,,,,,,,,,,,,,,,,,
746.0,-122.26012493,37.87277067,0,0,35,62.83,,,,,,,,,,,,,,,,,,,,,,

